Klebanov-Strassler black hole

We construct a black hole solution on warped deformed conifold in type IIB supergravity with fluxes. The black hole has translationary invariant horizon and is a holographic dual to a thermal homogeneous and isotropic state of a cascading $SU(K+P)\times SU(K)$ ${\cal N}=1$ supersymmetric gauge theory with spontaneously broken chiral symmetry. We discuss thermal properties of the new black hole solutions. We comment on implications of the new black hole solutions for the landscape of KKLT de Sitter vacua in string theory.

==> KSBH_1809.08484.dat <==
0.03235725144055872774785859082522022553	1.841547515910159418043461523531622391	-0.2519814026671263423356804723390605	1.7782992552810793304904688128661665	-2.08128409123077173480112051347511906	0.3307122400342135235986748990938623	0.986930829887952651761666955672043132	0.3307122411289567923865229865268723517	0.57604693860116747228160527048003825	0.143526599714556813543745740518713621	0.9943092119958905313423045875614507442	0.974309418395499630101248110683629978	1.175986030842226213674708210882515761	-0.08609171063253718756306979524559172334	-0.7783121036194352699413011160024295482	-0.0559409172868788452358616882073567601	0.04245865491213468769964481588081905812	0.
0.0355929765846146005226444499077422481	1.84157123842263340058456774256904446	-0.251982273687779218796522356489615275	1.7784834662383650451919600157389315	-2.081291141005484497749336131108603102	0.3307110967794981715045109186607683203	0.9856241066717670993468806328590976321	0.3307110979835099873027984224631258231	0.5760506094492765828630865591393248343	0.1435251889634963225514080671401284052	0.9953156437377959593393353882435347578	0.9733159241545320394494664449582569701	1.17599932460456242822912913130637553	-0.08610146536595477060481893041314046089	-0.7783189867509895141792126746623900476	-0.06153557245041067201736201464903019719	0.04670468545288509223109168984449428742	5.8e-34
0.03882870172867047329743030899026427064	1.841597219734302677553514919153156974	-0.2519832276329728043888622625409907877	1.778685221360878593178651363364417557	-2.081298861882296664931151740281031365	0.3307098446968012704176823792338999156	0.984317438816873668165596941418903228	0.330709846010022842100789896330971904	0.5760546298251227477934481579517317606	0.1435236439158803411146530995742018543	0.9963226838676954690639979918303611714	0.9723230535499019667274074499762072235	1.176013884267315985653299324125399465	-0.08611214898931460167409186374821824966	-0.7783265252359161213276234223304820126	-0.0671303885870955492339642275418798685	0.05095076314599848476986362375961262812	5.e-37
0.0420644268727263460722161680727862932	1.841625459712177166373964665734823083	-0.2519842644945793718330049133119896774	1.778904520720752890161678227588693686	-2.081307253778036848300104304401369434	0.3307084837992643196681177352479471792	0.9830108313521571973237562234089988291	0.3307084852216315128818108293303492289	0.5760589997077521036653062624261607027	0.1435219645882556878481930872504704552	0.9973303316768282976061164394946851856	0.9713308072580275633136848527655273685	1.176029709783535762491984910132055278	-0.08612376146654408158538080246872530612	-0.778334719024326126659366206758661434	-0.07272538032711531559164691459656048122	0.05519689227594109080640363305082562419	0.
0.04530015201678221884700202715530831575	1.841655958211711521067206893139251335	-0.251985384263765089037273326738867831	1.779141364396387755179368976666250606	-2.08131631660230780760733268419855382	0.3307070141011699557097275376407059467	0.9817042893054699461530437418154534854	0.330707015632613293241289284028730109	0.576063719074390363782520760992545362	0.1435201509986060557452695703321779045	0.998338586455163815682274958619810757	0.97033918595378744350257999647570628	1.17604680110219172099099506330402451	-0.0861363027584364480196348715228738369	-0.7783435680619971285941461822892091426	-0.07832056229967595533531781113903458866	0.059443077126628303397497449322691477	5.e-37
0.0485358771608380916217878862378303383	1.841688715076807404164260786560791666	-0.2519865869309901825437030913855111673	1.779395752472448530347407823285313855	-2.081326050257488060325198855352685777	0.3307054356179416099338548257181775652	0.980397817703545728079316838602853405	0.3307054372583862721130271909509027996	0.576068787900443230892262897497661516	0.1435182031663515176372570870915246425	0.9993474474914131173363359680163057639	0.969348190310509843765993546272774156	1.17606515816817585664534462320148125	-0.08614977282265142140400160851231575569	-0.778353072290374471560342897332719537	-0.08391594913292631948351087192446323536	0.06368932198137885692136255013422516672	3.e-37
0.05177160230489396439657374532035236086	1.841723730139815939938563372292212559	-0.251987872486009114018290960141320169	1.779667685039864590467353478666353733	-2.08133645463873362003096673218249451	0.3307037483661431391854147252646730558	0.9790914215719140881761829802227030966	0.3307037501155089643161406650625704354	0.5760742061594968428495104972386971828	0.1435161211123479922152143486963755177	1.000356914073040634463200016573999976	0.968357820999961816939706773861144102	1.1760847809223032213617747214185726	-0.086164171613715902351722608029190045	-0.7783632316465725232312001287739513532	-0.08951155545387685724790597677478192323	0.06793563112286901916903467499408184834	4.e-37
0.05500732744894983717135960440287438341	1.841761003221540348606631602695519631	-0.251989240917870769770266315364723171	1.779957162195827742327999155169792866	-2.081347529633979862759084011091819922	0.3307019523634784289993761676639251988	0.9777851059348145277492067298759471497	0.330701954221679913822334675534525657	0.5760799738233182511942005114379382751	0.143513904858886670642257156087283401	1.00136698548627577574930732539345385	0.9673680786923384617013886491697588016	1.176105669301313022191937493913889697	-0.08617949908302472063677902538862039144	-0.7783740460633760460757905184551647376	-0.095107395888318358414807349978565226	0.07218200883308680317715110320690937387	4.e-37
0.05824305259300570994614546348539640596	1.841800534131238763237871958883726276	-0.251990692214918663353790755103330712	1.78026418404379051544904002703309321	-2.081359275123943524272746686341009893	0.3307000476287909695764731980168893464	0.976478875815110779293106015532758987	0.3307000495957372697623875917282632951	0.576086090861855932619101054540060149	0.143511554429693403787660235188380457	1.002377661016124589622105841232765021	0.9663789640562521877061127927598514823	1.176127823237869795589303244735904334	-0.08619575517884143567573060266299019978	-0.7783855154692416631685974079488558048	-0.1007034850607407075143693533926686997	0.07642845939328620020736850189165964106	4.e-37
0.06147877773706158272093132256791842852	1.841842322666627225017518912619444613	-0.2519922263647911511030770024771727624	1.780588750693464340520304400093839254	-2.081371690982124821342829298889008157	0.3306980341820634045190743526053068098	0.9751727362342051351602615074206894233	0.3306980362576583351927831956034759476	0.5760925572432403333070417236345687578	0.1435090698499280501161277867758565206	1.003388939946381450800047366918361131	0.965390477758722016743024972712184188	1.17615124266056465713956488465896776	-0.0862129398462991884878895418702135641	-0.778397639788299418174938727639025962	-0.1062998375942516504654672775126485452	0.0806749870839414352727743529132443886	0.
0.0647145028811174554957171816504404511	1.841886368613882862250257024081823913	-0.25199384335442166077525164597114906	1.780930862260817620454895505834833	-2.081384777074809705333006772399703442	0.3306959120444170523437896431881927556	0.9738666922119528332756272261548918554	0.3306959142285590886391459822819833406	0.57609937293378444611156607145554122	0.143506451146183784265970531401310774	1.004400821559640770033645954230733427	0.9644026204651629202758398394201793248	1.176175927493916626712416254057711024	-0.08623105302740160510427594323817676167	-0.7784104189403544294575947966313331614	-0.1118964681104955746042095865477212274	0.08492159618470124661564638848848459862	1.9e-35
0.067950228025173328270503040732962473622	1.8419326717476472476477974902744640334	-0.2519955431700389331158989997278843388	1.781290518868073689658135668913219504	-2.0813985332610722406540675717234169984	0.33069368123811140080603132996826429662	0.97256074876657650322917884290720519998	0.33069368353069367845145040542255273888	0.57610653789798442055651012019908613384	0.14350369834648636635693772629076304434	1.0054133051373087266253588767143642459	0.9634153928393751937262045115951593799	1.1762018776583740289748974397034912298	-0.086250094661023751387295913575290592297	-0.77842385284088863821959899899332182262	-0.1174933912295723027538139684693856973	0.089168290974343190534872806626303107401	0.
0.071185953169229201045288899815484496176	1.8419812318310299384420131059158100929	-0.25199732579716727649025131520025357922	1.781667720643708665409017258238986902	-2.0814129593927771139245406939507616682	0.33069134178654357404548665015398950346	0.97125491091458067607202814612918507188	0.33069134418745388998026756333278173033	0.57611405209852020562675754175238066318	0.1435008114802933720630974817738779552	1.00642638995961502331845509280281084	0.96242879554353386785957929643847193789	1.1762290930703159692105474329961645834	-0.086270064682913139232912154342496545159	-0.77843794140106265060503640994320928624	-0.12309062156995590223384836689749292419	0.093415075730727972962678950168787770261	2.2e-37
0.074421678313285073820074758898006518729	1.8420320486156121959888696562033319821	-0.25199919122062683446525435669146737867	1.7820624677224491888700198035647229525	-2.0814280553145822697628683386462981418	0.33068889371424777258615261873972538623	0.9699491836706663611386624763567871302	0.3306888962233685856075366701043036806	0.57612191549625622532177422160870884418	0.1434977905784933834944949253673942801	1.0074400753056246631411600042461166202	0.9614428292381781576295083736876087897	1.176257573642053884379295534287027308	-0.086290963025690784115319944337019800373	-0.7784526845277176736725310127035313495	-0.12868817374841350951273626460844686589	0.097661954730753809186967141886025938044	3.e-37
0.077657403457340946594860617980528541283	1.8420851218414508860369077598652708718	-0.25200113942453386637572853452121810334	1.7824747602452700568948193313628513704	-2.0814438208639416747494872243162226065	0.33068633704689468621702618699585401388	0.9686435720476456932127638685511702293	0.33068633966410311765796065992437439351	0.57613012805024208694185134192607920747	0.14349463567340514093113822514403027404	1.0084543604532497477923025486851013698	0.96045749458220094883475154551471290474	1.1762873192818331693519965415173462598	-0.086312789618852313935458812329815691663	-0.77846808212337754515369785824640659766	-0.13428606237992417131982113034228771486	0.1019089322503108131152359290222927707	1.e-37
0.08089312860139681936964647706305056384	1.8421404512370825593078568524526252961	-0.25200317039230104085689081916497859708	1.7829045983593917445781276918435955616	-2.0814602558711082091952279360507209399	0.33068367181129087978047586004545808373	0.96733808105635665334912938749314441704	0.33068367453645871421806767168225781129	0.5761386897177133220754602124466115313	0.14349134679877665545480103831911513265	1.009469244679261297154017837530437315	0.95947279223283832294207430071645915509	1.1763183298938348782505561006974504686	-0.086335544388769129133563822122930601234	-0.77848413408625085690360982463378767433	-0.13988430207759770299576204006260298573	0.10615601256423541747372601804502852332	0.
0.08412885374545269214443233614557258639	1.8421980365195277122138311042330787631	-0.2520052841066377423308103789379535083	1.7833519822182778186517557920065506859	-2.0814773601591366865924418991871844	0.33068089803537815189989596288203582549	0.9660327157055778666591302648727434761	0.33068090086837183789447609818242748147	0.5761476004540921602549498031489535903	0.14348792398978428252717625818097206604	1.010484727259301089515583177649739844	0.95848872284565912042505614786087243153	1.1763506053781775008204269077467227128	-0.086359227258689614022168558817526859023	-0.778500840310233171945354866203957693	-0.14548290745259356486405134103944227	0.11040319994626482633374468189134439608	0.
0.08736457888950856491921819522809460894	1.8422578773942952274933034385394015199	-0.25200748054955039043007712603030389181	1.7838169119816322418035807004665107478	-2.0814951335438870005756654712874937053	0.3306780157482328666628186418804192319	0.96472748100194348036104381662751194579	0.33067801868891351752793101574079678578	0.57615686021298833524563982715555284585	0.14348436728303175656031981524320337619	1.0115008074678935220945860014604464075	0.95750528707455454296941610009420321352	1.1763841456309188137639670952999924429	-0.08638383814874039930374855846650304959	-0.77851820068490933500515965681677661151	-0.1510818931140397574027580759242166097	0.11465049866899150135394625545544012548	3.e-37
0.090600304033564437694004054310616631497	1.8423199735553869311648175981521703288	-0.2520097597023427704665425788508809895	1.7842993878153965019712126394698399339	-2.0815135758340272596779451103791364913	0.3306750249800652583333414610186098024	0.96342238194985812538895982672639587013	0.3306750280282886529361576639031815408	0.57616646894619992394479297613240738	0.1434806767165491865442173902189896617	1.0125174845784574914350834694598739852	0.95652248557172779488419528698303208649	1.1764189505440578069444193355235989043	-0.086409376975927675708501635696100388334	-0.77853621509555587631210293471671386167	-0.156681273668951733773036569138170888	0.1188979130038176830927691378459105594	0.
0.093836029177620310468789913393138654	1.8423843246853026473393015987003781843	-0.25201212154561638628463351068707186942	1.7847994098917469641878096953015060042	-2.0815326868310377490293230012781637935	0.3306719257622187090451930583746904547	0.96211742355141196487442667284544656816	0.33067192891783529263702820382853532436	0.5761764266037142177846064525288159964	0.1434768523297920127564304686237213262	1.013534757863318293252553919466331651	0.9555403189876837640868690303656132077	1.176455020005536684396671271344301012	-0.086435843654138558717080834428483068733	-0.77855488342314350930611054655957911323	-0.1622810637221513438387860496999620232	0.12314544722090994899487895546431941252	0.
0.097071754321676183243575772475660676604	1.842450930455044795514382513868515266	-0.25201456605927080705274414504680619248	1.785316978389091450365785724829702122	-2.081552466329213617938863111965454632	0.33066871812716899961565090724747640679	0.9608126108062958327212929106939765097	0.3306687213900238846945842874992998392	0.57618673313370862676996871785937967368	0.14347289416363992465566093074748831562	1.0145526265937195413549753790841010409	0.954558787971218742958400179625138842	1.1764923538992429400428010075561117631	-0.0864632380941425043439488002155357356	-0.77857420554433972022682641666607715446	-0.16788127787618577723380112551068318315	0.1273931055891538088830894520862775044	2.e-37
0.1003074794657320560183616315581826992	1.8425197905241238046839564342202056521	-0.25201709322250404593322248610971066187	1.78585209349206637508132790744424208	-2.0815729141156690990233222221879199877	0.3306654021085235334418279565032438327	0.95950794871171646564095109961919508438	0.33066540547845650064432791676217324631	0.57619738848255161588461277385822850457	0.14346880226039573997494697621314303579	1.015571090039835105143957560128663559	0.95357789316941018946383048244909519036	1.176530952105011508026961095111527668	-0.0864915602035927758577260248598696048	-0.7785941813315114520487149918258887806	-0.17348193073124655034113050442669386202	0.1316408923761083400793517580433834938	4.e-37
0.1035432046097879287931474906407047217	1.8425909045405633873662086309756410656	-0.25201970301381294211416690419140206342	1.7864047553915334398703622219404792873	-2.081594029970341149143598513982849247	0.3306619777410205335186407397996414767	0.95820344226231183184908624084119165362	0.330661981217866032542585806228642334	0.57620839259480367399505198861187348184	0.1434645766637842450924666854354208188	1.0165901474707810653428391977142147222	0.95259763522760652884085405990984056427	1.1765708144986269875912091836726958368	-0.086520809887027961469395595766087741628	-0.77861481065272788066632741782714174756	-0.17908303688508850506903073110129243256	0.13588881184796086297166371003009994754	2.e-37
0.10677892975384380156793334972322674426	1.8426642721409060565600738467873382654	-0.25202239541099355761245787114422430648	1.7869749642845762865017427637039322168	-2.081615813665993359892722753445282012	0.33065844506052821265213377578186015248	0.95689909645006655971963631445291195851	0.3306584486441153632102634727929786718	0.57621974541321831513971676189554614727	0.143460217418950996745067538344448915	1.0176097981546276874968694351754017047	0.9516180147894169962040034155495646022	1.176611940951825942381850493306736241	-0.086550987045873542878884428275178285863	-0.77863609337176328401872867003906680763	-0.18468461093294883331142233172149387384	0.14013686826948165863425643086211461836	2.e-37
0.11001465489789967434271920880574876682	1.8427398929502188213541475971987701254	-0.25202517039114158691989452071856072073	1.787562720374497042091821743831875227	-2.081638264968219994238242716287453537	0.33065480410404391688764977459508737329	0.95559491626422746964747095122363434782	0.33065480779419650969147069230876068463	0.57623144687874311217116983072852814952	0.14345572457246108514482577594910541574	1.0186300413584114128320832846484568376	0.95063903249670152039809855925539448464	1.1766543313322992740951557283692541142	-0.086582091578443514640042259703116334373	-0.77865802934810000387369236388183892201	-0.19028666746746612569680595614588832933	0.14438506590397872983460088583221172718	3.e-37
0.11325038004195554711750506788827078937	1.8428177665820990609917137097057369378	-0.2520280279306527794760061712586738877	1.7881680238708127563578133526461160863	-2.08166138363545014968245747742924166	0.33065105490969324219153896799308219323	0.9542909066912192123703545122293775527	0.33065105870622973996578865354350499242	0.57624349693052076270518066758428888131	0.1434510981722978585645655982482777251	1.0196508763481468660507814216417981327	0.9496606889895606494334884279102093718	1.1766979855036946703620802750338448082	-0.08661412337994205428614010980625863387	-0.7786806184369315001383100210560773075	-0.1958892210785994454084992957878489939	0.14863340901325260679926510074876735122	0.
0.11648610518601141989229092697079281192	1.8428978926386805772073691791136215718	-0.25203096800522337495347528823632966507	1.7887908749892517312065064568593237	-2.0816851694189520478245611761304261086	0.33064719751672912443334371710442478789	0.95298707271456001699364154553411596464	0.33064720141946266296094618882288086082	0.576255895505890187329546718004400132	0.14344633826786160946228582865315855882	1.02067230238883887963966438573845658	0.94868298490632551783261629855271762191	1.1767429033256191267664859663176427868	-0.086647082342465243152468934648298228761	-0.7787038604891654975576186575888453644	-0.2014922863535474278623622239100597854	0.1528819018575511991085913492168950348	4.e-37
0.11972183033006729266707678605331483448	1.8429802707106398246021291649089081076	-0.25203399058985055133859661357760075503	1.7894312739517497428276357401210934463	-2.081709622062837450161277574332052229	0.33064323196553090271020805874162467624	0.95168341931477755195311372476167181114	0.33064323597426929190769938402468534861	0.57626864254038766002394705324917159232	0.1434414449099682222147036807901188746	1.021694318744494534267238464646188053	0.9477059208835478562159643182177375331	1.1767890846536415428901038460344868526	-0.086680968355002837834313409251425007029	-0.77872775535142722465717256954330900404	-0.20709587787666740702489960511245309	0.15713054869552469508669941377142882029	0.
0.12295755547412316544186264513583685703	1.8430649003772023188265502060019632162	-0.2520370956588328857893634255734722787	1.7900892209864461564733635989631386405	-2.081734741304066199967446531137356941	0.33063915829760335605791570430628592173	0.950379951469324902143563430647249761	0.3306391624121490810813171008334333366	0.57628173796774797074074795704231642839	0.143436418150847782532547100601097188	1.0227169246781352148462748801497351026	0.94672949755599004345308999890400984012	1.1768365293392953922739644809219111399	-0.086715781303440092215982300682456398998	-0.7787523028660627447816533531239883893	-0.21270001022939456915532765738980581515	0.1613793537841805100507170265764838211	0.
0.12619328061817903821664850421835887958	1.8431517812061492223348635163494235915	-0.25204028318577082825327791167633774797	1.790764716327679934110365237455573549	-2.081760526872450890093496507415160255	0.33063497655557571359419415890197429416	0.9490766741524966654326227801709682805	0.33063498077572593597530937581313822362	0.5762951817199056200952756269580526904	0.14343125804414314863225121078840552011	1.0237401194518086818365522196247913286	0.94575371555661520170226075967208420704	1.1768852372300814661829264525733588947	-0.08675152107055963000476401270095961828	-0.77877750287114237907746365782436406208	-0.21830469799016113475518320758191775412	0.16562832137883828478028969050980720846	0.
0.12942900576223491099143436330088090214	1.8432409127538241074702005365564480546	-0.25204355314356718782674953124482786985	1.7914577602159855351388189516941970736	-2.081786978490661656515918791039199817	0.33063068678320063814171907493272988769	0.94777359233534517177105196974158483028	0.33063069110874719695480822565504911609	0.5763089737269960461126867542012866348	0.1434259646449084842408872442259241216	1.0247639023266011573624785710099155535	0.94477857551657733465991210300618333215	1.17693520816947069105668509831531862	-0.08678818753604336770155235347499432844	-0.77880335520046422126323867421984429698	-0.22390995573431556950941295066565558861	0.16987745573308493556558137453410956644	1.e-37
0.13266473090629078376622022238340292469	1.8433322945651398966100429093781956509	-0.25204690550442763183570139390432071478	1.7921683528980887103588201763060211422	-2.081814095874231097447394234005396391	0.33062628902535318337565502257876838206	0.94647071098559682810187012245548127345	0.33062629345608259643457600488764816273	0.57632311391735688297706438799451191367	0.14342053800960775351211239626438456937	1.0257882725626494257204238861871417314	0.94380407806521150933928363527793682863	1.1769864419969070195286516286188413178	-0.086825780576474487940210671373641615975	-0.7788298596835577440272421721208717375	-0.22951579803404182500040593430346169771	0.17412676109872975718839066356427968909	2.e-37
0.1359004560503466565410060814659249472	1.8434259261735859791651774784361871895	-0.25205034023986119762158052421089880374	1.7928964946269021894240616675703600377	-2.0818418787315593178808859939171287872	0.3306217833280297245528641300854472	0.94516803506756859226276260175234563	0.33062178786372318963844217908003168383	0.57633760221752925172728467031370904209	0.143414978196113177935974338298351159	1.026813229419152947848003944167839129	0.942830223830024081694242254043495015	1.177038938547810394887875415615063776	-0.08686430006533946311977115862643128518	-0.77885701614568749688893204654236720184	-0.23512223945827860998350701502285108116	0.17837624172575958018959825697566244907	0.
0.1391361811944025293157919405484469698	1.843521807101235505843777368489768209	-0.25205385732068081703142505041655839254	1.7936421856615212626486297310768582363	-2.081870326763919100664353974676106148	0.33061716973834686286399864407283790687	0.9438655695420845790660566464585106788	0.33061717437878025898177092923186987382	0.57635243855225908284220382204556298155	0.14340928526370365532268019933432149459	1.0278387721543859893302998382700334039	0.94185701343668296640376202828622618209	1.1770926976535797888609736422615805018	-0.08690374587303012926127773543957613511	-0.77888482440785689535574892125224986224	-0.240729294572638693042651845305886116	0.18262590186229398377120656655378657502	1.e-37
0.14237190633845840209057779963096899235	1.8436199368587528555349682523144616091	-0.25205745671700385345727743523577812021	1.7944054262672192531688194835933262457	-2.08189943966546119591445644076725979	0.33061244830454030346576886530572040714	0.9425633193663928017317701441433111731	0.33061245304948419213405769606471774128	0.57636762284449847065765808512460207597	0.14340345927306314094660228491065093388	1.0288649000257097615153288449419742477	0.9408844475090079511283606724385105908	1.17714771914159631258386263961903008	-0.086944117866845810011395167997569533851	-0.778913284286812101194038123846298733	-0.24633697793932823716766493319029266546	0.186875745754540565674790025166179638	5.e-38
0.1456076314825142748653636587134910149	1.843720314945401285579120966907892266	-0.25206113839825265174662303064224521028	1.7951862167154428902818708935393482337	-2.081929217123219748710790807925500181	0.33060761907596370724566956165823995662	0.94126128949408205184136398927741866018	0.33060762392518333381387790674488582222	0.57638315501540705955347151544874501418	0.14339750028627899093679391112207581317	1.029891612289584575310134005885412887	0.9399125266689610555493060422457733958	1.1772040028352264006315059816703869329	-0.086985415910995490715317788349918880686	-0.7789423955950459936615199460956500759	-0.2519453041170661676486367016429812299	0.19112577764675027039016537359393390893	1.e-37
0.14884335662657014764014951779601303746	1.8438229408490507504313116697844331297	-0.25206490233315510050918420399546908363	1.795984557283807570021794345908394454	-2.0819596588171178379611086314733783273	0.3306026821030875163696567358977377588	0.93995948487499892096703452081174941965	0.33060268705634281136694301299148585458	0.5763990349843534618512002890552402886	0.1433914083668402680018161559805856955	1.030918908201582007231702889104977561	0.93894125153663693549763739217093534441	1.1772615485538250679721949500627130324	-0.087027639866600042483391094843807083057	-0.77897215814080223149266063908535673473	-0.25755428766100357326367682448513569641	0.19537600178117277701888113482879013091	1.e-37
0.15207908177062602041493537687853506001	1.8439278140461858991809397355057192078	-0.25206874848974520711112008037013900534	1.796800448256092513748315734098556698	-2.0819907644199731465203836582097510101	0.33059763743749775368562741837281939433	0.93865791045516496712382027912224364731	0.33059764249454333419936196118002293983	0.57641526266891670736220591243518406889	0.143385183579636009584542811697720151	1.0319467870163970772814711841996783705	0.9379706227302533324756090546177887866	1.177320356112739239703446705143699818	-0.08707078959169449616140550402544471682	-0.7790025717280794054481664169908079439	-0.26316394312264314210264206802177265287	0.19962642239801194813231661321643409406	0.
0.15531480691468189318972123596105708257	1.8440349340019142481335359973460528673	-0.25207267683536368527919939319748215276	1.7976338899222358210312960327513428049	-2.0820225335975037541750946176378751442	0.33059248513189479599713384596139901782	0.93735657117669402918315756971171444692	0.33059249029247996708217556207407910324	0.57643183798488772451252858051362041289	0.1433788259909534585268204573078287181	1.032975247987860438219491729368780844	0.93700064086614156888154554271116624717	1.177380425323311153440531925711138607	-0.087114864941230366143285871240561055139	-0.77903363615663528130220478962391352396	-0.2687742850497586327011503544292866995	0.2038770437353813409703051850653059706	3.e-37
0.15855053205873776596450709504357910512	1.8441443001699745275071126101680988373	-0.2520766873366585551996396171623116498	1.7984848825783294172599084659353842166	-2.082054966008334054620300256314812736	0.33058722524009212132134844767594000567	0.93605547197770969237106960445777860806	0.3305872305039608774390560151343255364	0.57644876084627085299312957187721238528	0.1433723356684762563555129543294561543	1.0340042903689505758039136932580504363	0.93603130655873708922721308908351237579	1.1774417559928818341980824765599594653	-0.087159865767078023914627203743318710146	-0.77906535122199113297862275005304853898	-0.27438532798631438112103414673570439183	0.20812787002925978228418746247649244338	0.
0.16178625720279363873929295412610112767	1.8442559119927452030795425749331816455	-0.25208077995958575617938227566006500552	1.7993534265266138966843355124513562771	-2.0820880613040007963403013261287226582	0.33058185781701503014868680861437168905	0.93475461779226290796961678658214896001	0.33058186318390605663612880981604687719	0.57646603116528538785828060784443009095	0.14336571268128259927375271876948841322	1.0350339134118060195706165346206900835	0.93506262042057004765430035895951933224	1.177504347924794641629543911637938247	-0.08720579191802912126153191408076510445	-0.77909771671543616571368759163192857804	-0.27999708647238484490865788908488098804	0.21237890551344700816824832263050816033	0.
0.1650219823468495115140788132086231502	1.8443697689012531719536022982000756873	-0.25208495466940977180650074043036548759	1.800239522075473260902334396244785424	-2.082121819128959247062281852187767519	0.33057638291869934077835796580169549306	0.93345401355024977032552062561109477593	0.33057638838834601534771488851536237943	0.57648364885236715500834823714423015992	0.14335895709984335696017739897671501246	1.036064116367737563722613291727633734	0.93409458306225594204229056711840034418	1.1775682009183988894706808847791422064	-0.087252643239799063050227589084038634567	-0.77913073242403202901335148641928414576	-0.28560957504407418464987422418783933472	0.21663015441951937019191613645881282	1.2e-37
0.16825770749090538428886467229114517278	1.8444858703151826322620032529425937825	-0.25208921143070426759596828560861226486	1.8011431695394295531232483799330654746	-2.0821562391205894816388821378748992395	0.33057080060229005879419189992716322473	0.9321536641773294542612251190984521757	0.33057080617442045306212979028360253011	0.57650161381617011798698116108283234736	0.14335206899602015427712371219552228426	1.0370948984872404976988698942151172487	0.9331271950924862950012969620694945467	1.1776333147690535370336050988118156474	-0.0873004195750295294869471890979848528	-0.77916439813061741920792108510247268248	-0.29122280823343588392241623692010575343	0.22088162097678560915255931956341505496	2.e-37
0.17149343263496125706365053137366719533	1.8446042156428841264331319808011695497	-0.2520935502073527410923466655985614015	1.8020643692391373884243937111185234411	-2.0821913209092027930810056407762507047	0.33056511092604002073831707367721374266	0.93085357459484231597103433443486805641	0.33056511660037690178539229940285450391	0.57651992596356801602202622994541194608	0.14334504844306341598874674123980895894	1.0381262590200068459937305254725856657	0.93216045711801938204062760266512828586	1.1776996892681309525967984986330622107	-0.087349120763291047768911849126451416336	-0.7791987136138127713926245125377024367	-0.29683680056839240842246650864014559597	0.22513330941224269776055428369647761189	2.e-37
0.17472915777901712983843639045618921789	1.8447248042813837577080242116700379611	-0.25209797096254918440593896767484245473	1.803003121501378380278000287119192062	-2.0822270641180482265352784491457797352	0.33055931394930851204760226494698344073	0.92955374971972816047455502899692730088	0.33055931972556934400768790425393045101	0.5765385851996560332380973690491770104	0.1433378955156103745934583082624173715	1.0391581972149376167969434128165200062	0.93119436974367100720153376722988224074	1.1777673242030207485322228359609192276	-0.08739874664108561303349938009721196634	-0.7792336786480250405429021604349535442	-0.3024515665726549050515887382849815251	0.22938522395053175356633173667959315656	2.e-37
0.1779648829230730026132222495387112404	1.8448476356163925795705998854801031681	-0.25210247365879875915688478036728039189	1.8039594266590554636145501705410876454	-2.0822634683633192359736732970985494573	0.33055340973255985931881980416769249715	0.92825419446444467868795613948918116637	0.33055341561045680499849531224516976544	0.57655759142775249896753954489615224244	0.1433306102896830413770431333830917856	1.0401907123201550590240518900873453408	0.93022893357230532643972256163356934649	1.17783621935713368800750208859772486	-0.087449297041849358510223183437533234705	-0.7792692930034525715876016030166176076	-0.3080671207656429417474408013121759459	0.23363736881389402343452893616064729584	1.e-37
0.18120060806712887538800810862123326299	1.8449727090223161577445364912360513361	-0.25210705825791848380103192928016599464	1.8049332850511871146912017656998472933	-2.0823005332541604633559599706671354714	0.33054739833736199696816439602336011045	0.926954913736886057161766557299584458	0.33054740431660191949603451464129785849	0.5765769445494006190851156241647473601	0.1433231928426861407942599074814377288	1.0412238035830149273071619545945480258	0.92926414920482571904097825456625026396	1.1779063745099056630987309928992112809	-0.087500771795955274779477354832145343743	-0.7793055564460900582195784568447722995	-0.31368347766240428884133992984510738676	0.23788974822212694086612699166638721804	2.e-37
0.18443633321118474816279396770375528555	1.8451000238622643044062266222794965378	-0.25211172472103793331111468288503316936	1.8059246970229014680404410819989380551	-2.0823382583926746400236689503699221578	0.3305412798263850083524221662306802608	0.92565591244030176352204978447631402625	0.33054128590666947285833040731732869104	0.57659664446437023829045021912145770226	0.143315643253405008288756219837281577	1.0422574702501187545159172714525188749	0.928300017240165707350661743424572345	1.1779777894368017441463940391188271022	-0.087553170730715978039964910801740936104	-0.77934246873773359021935335569387942844	-0.31930065177353474272598848511536436389	0.24214236639254025746531742607140573056	0.
0.187672058355240620937579826786277308	1.8452295794880609819998547626125438166	-0.2521164730085999510799147967836938008	1.806933662925430329212160135147639408	-2.0823766433739296080260542061038029096	0.33053505426339964142359893301926004283	0.92435719547321551063615909054700092005	0.33053506044442491674778674503595333123	0.57661669107065963326563867576502798666	0.1433079616020034516644932088327305054	1.043291711567326131380625608754569173	0.92733653827527992509222424632693775614	1.1780504639093203001832554829577208009	-0.087606493670386527284496747794045437856	-0.77938002963598578902165955994018809578	-0.32491865760509799237968094286011264452	0.24639522753991224982540883417097262926	4.e-38
0.19090778349929649371236568586879933065	1.845361375240254389836434225027852079	-0.25212130308036137365640235317142381327	1.807960183116103092994292238273375442	-2.0824156877859654734529349239954168155	0.33052872171327579896640365381405163492	0.92305876772934440253650051951776000005	0.33052872799473285939815259506899671054	0.57663708426449733660133835988383928208	0.1433001479700215761132469247259151344	1.0443265267797669927744035378115525661	0.92637371290513513456903153210841965728	1.1781243976949971902652503468398273296	-0.087660740436167290285693339292813291415	-0.7794182388942610315445191057084709376	-0.3305375096585455309479241881297939259	0.250648335876446003230522017731604093	2.e-37
0.19414350864335236648715154495132135321	1.845495410448127199244785345150177643	-0.25212621489539376669098795981163689175	1.80900425795834054389889909437476615	-2.082455391209801860707431748709948037	0.33052228224198100354000874506547568696	0.92176063409751826504977875694313687763	0.33052228862355553058657273711725739383	0.57665782394034399148173032309554726752	0.14329220244037357303612706769939982337	1.0453619151318539102562046222053989667	0.92541154172270129297623814659550362717	1.1781995905574100255182720568950217028	-0.08771591084620685828060358789729391958	-0.77945709626179076141566074270908000109	-0.33615722243063660963153462694833325648	0.254901695611725773185997340130778159	0.
0.19737923378740823926193740403384337576	1.8456316844297069818332874610214245895	-0.25213120841208417418243874243990129194	1.8100658878216485703666722171375402	-2.0824957532194453082693545535076938998	0.33051573591657883712831573099831452147	0.92046279946159916418856554873087487478	0.33051574239795122131326540712016310551	0.57667890999089423695349018303201363595	0.14328412509734547274629515712541806644	1.0463978758672943904019340800366530075	0.92445002531894266815503408985432166292	1.17827604225618250173640470048127394	-0.08777200471560500925970549336667407403	-0.77949660148362888819547968048733632653	-0.34177781041335823934481513166872721091	0.25915531095267342641643618725386332411	6.e-38
0.2006149589314641120367232631163653983	1.8457701964917767979360810750660934156	-0.25213628358813587944525743539358942936	1.8111450730816117705601131032494838151	-2.0825367733818967765387270946615292807	0.33050908280522735562217514341071516257	0.9191652687004011152273223909074515657	0.33050908938607269831356013098770305428	0.57670034230707862376659423439748040218	0.1432759160265928611944548495006417444	1.0474344082291031785253322834198640788	0.92348916428280900401100239689532343031	1.1783537525469888023387714766300083738	-0.087829021856415719745846017040727890543	-0.7795367543006572737247913914039562102	-0.34739928809384523752267876620029154682	0.26340918610350496233849581198178914097	3.e-37
0.20385068407551998481150912219888742087	1.845910945929885955094420453795656007	-0.25214144038056917829729384311081828066	1.812241814119886956755309179419248069	-2.0825784512571592756429814670396953122	0.33050232297717747818857153028983855244	0.9178680466876099854448969721187576384	0.33050232965716559345672062001543606782	0.5767221207780655606751090777197170704	0.14326757531513856082924994341411754114	1.0484715114596145673458821247563055959	0.92252895920122673588049564430681881085	1.1784327211815580715044230404349009362	-0.087886962077650224957695040625085258448	-0.7795775544495913055990321650561786602	-0.3530216699543003219871840809985137326	0.26766332526568711638163673130652096533	0.
0.20708640921957585758629498128140944342	1.846053932028360938348006022239802259	-0.25214667874572216447814694582640638657	1.8133561113241965606765904601807223159	-2.08262078639824561646583718869611809	0.33049545650277135160424330065534226969	0.91657113829170359347785363343978128656	0.3304954632815667681091898267997157983	0.57674424529126329111766165825996461196	0.14325910305137027571654244882336750688	1.0495091848004947101758296120844045113	0.92156941065909025610462041727242759563	1.1785129479076789572971426547656657492	-0.08794582518528012724724872475690695322	-0.7796190016629855574798945699059766683	-0.35864497047191425278953573583860377881	0.2719177326378940464100542310642259155	0.
0.21032213436363173036108084036393146597	1.846199154060316508595552743043674497	-0.2521519986392515271568543834313435405	1.8144879650883219373662803522273937768	-2.0826637783511862804121224982656436667	0.330488483453440689628941560585544433	0.91527454837587200821875555481290339222	0.3304884903307026525375416419474798478	0.5767667157323219001912740329751103457	0.14325049932503820104171574832070430664	1.0505474274927539381970326061404620082	0.92061051923925323007113997688246354262	1.1785944324692042245902052772277755264	-0.088005610982240552700615981600354660284	-0.77966109566923953598586376473312015325	-0.36426920411878602253353039308173034911	0.27617241241596410350141236714539135525	2.e-37
0.21355785950768760313586669944645348853	1.8463466112876669699912950931949998216	-0.25215740001613336054528084223360271391	1.8156373758120965690211227227091089757	-2.0827074266550374093498114445929564008	0.3304814039017050875001765764700399415	0.9139782817979380501807420783356703957	0.33048141087708756043268921353388676363	0.576789531985135351831114737738712104	0.14324176422725259712246906318778603423	1.0515862387767590813969658969679542728	0.91965228552251996298161735621369753458	1.1786771746060554375966731383238495156	-0.088066319268433355786465382426186413079	-0.77970383619260351390611803558634459516	-0.369894385361843096079231083233585186	0.28042736879285668834123981009048521242	1.e-37
0.21679358465174347591065255852897551108	1.846496302961137605706973354980101129	-0.25216288283066398557615084101371257281	1.8168043439013991689069032559553394623	-2.0827517308418889151278334357485179231	0.33047421792117031162399233377660485345	0.91268234341027799823461868081050618096	0.3304742249943219786301700129470395752	0.57681269393184355610734068988684618045	0.14323289785048132805912188634447635425	1.052625617892245792735315461134254857	0.91869471008763681759871793066062427041	1.1787611740542277118103318456898454996	-0.088127949840730371938922117604201495729	-0.77974722295318444947359242244995924114	-0.37552052866276170038545203472893916002	0.28468260595860919448217923822187633006	0.
0.22002930979579934868543841761149753364	1.846648228320276281656485425039901181	-0.25216844703646078361526964237827493774	1.8179888697681466856876567428671273592	-2.0827966904368727083966846206648598688	0.33046692558652656454230204653102895295	0.91138673805974250461142956523684121997	0.33046693275709083210698055823796625806	0.57683620145283446654897283375370334578	0.14322390028854736515245803293512037505	1.0536655640783308751117839686747113772	0.91773779351128368322596791617503986573	1.1788464305457945351583446248357056766	-0.08819050249297671795801461552024768085	-0.7797912556669519914321691373234168424	-0.38114764847788716527596345329438092689	0.28893812810029403971437209886566025366	0.
0.22326503493985522146022427669401955619	1.8468023865934652177636180182804084452	-0.25217409258646304217625066055933791936	1.8191909538302872085019020530173979233	-2.0828423049581710464437191855436353327	0.3304595269735467252584809331916208443	0.91009147058757772104912426493322971192	0.33045953424116172433659904121340007145	0.57686005442674620740358792115477301455	0.14321477163662625522096609575601804994	1.054706076573524610705916949578090436	0.91678153636806549616935155020828400425	1.1789329438089126581638310119422310845	-0.088253977015994140108697556385704036733	-0.7798359340457445696284119064185475648	-0.38677575925815431591255005856106629515	0.29319393940197578678790212434335482994	1.e-37
0.22650076008391109423501013577654157874	1.8469587769979329263428813439076804026	-0.25217981943293281260530206595641501	1.820410596511792773119250624980829904	-2.0828885739170249997462733710716390706	0.33045202215908456500268506034820823008	0.90879654582934663894739899992353742478	0.33045202952338315308369146349186477042	0.57688425273046923074031424837668536432	0.14320551199124355395070100295684266219	1.0557471546157430922603304537527270147	0.91582593923050381192760803592532030398	1.179020713567827052914239984215163419	-0.088318373197584409798664061065767574344	-0.7798812577972755708546326010705813669	-0.3924048754490079177572406922778146516	0.29745004404466835472291137156353854696	2.e-37
0.2297364852279669670097959948590636013	1.8471173987397663171598752488556109532	-0.25218562752745577970334679443993374146	1.8216477982426520695168284947155024338	-2.082935496817743036944007078818173594	0.33044441122107293851986745695357891909	0.9075019686148506463802334416819911714	0.33044441868168270172147187527982631489	0.5769087962391485033024104751957736481	0.14319612145027222441284043816508939719	1.0567887974423205558789224583881014343	0.91487100266902842935534618140984753264	1.1791097395428759406285328489056859235	-0.088383690822532766713271362191706073584	-0.77992722662513959966651383021242350641	-0.39803501149032317480629403617720027198	0.3017064462062923219379144764033026046	4.e-38
0.23297221037202283978458185394158562385	1.847278251013922968731894148004425636	-0.25219151682094214325231943339925873474	1.8229025594588630512193599788500730258	-2.0829830731577097279278951877739333071	0.33043669423852195096453613621464938299	0.90620774376805130480086024396001669454	0.33043670179506520615576074896522344854	0.57693368482618572301448933289988981177	0.1431866001129300008857296800910635413	1.0578310042900217149119720017047364158	0.913916727251969067040380571465726067	1.179200021450495887613476847248683775	-0.088449929672611409284269288391311245137	-0.77997384022881882389491690952634552318	-0.4036661818163262818784483622633150537	0.3059631500616323224215987195840715262	1.e-37
0.236207935516078712559367713024107646	1.8474413330042435654237873681264821942	-0.2521974872636275114120550271909745317	1.8241748806024254467511429835695558118	-2.083031302427394564739368102924380437	0.33042887129151710048736551152249569311	0.90491387610699234825894236537103571252	0.3304288789436108974408523724870187173	0.57695891836324156504823796919487619048	0.14317694807977671811991634446773430846	1.058873774395054094500377674977303186	0.9129631135455470921339674144943295462	1.1792915590032269693966510247472879485	-0.088517089526583032367393093230078184537	-0.78002109830368940456793183157507121618	-0.40929840085551503173986214956412726572	0.31022015978229453616809413978395179516	1.e-37
0.23944366066013458533415357210662966896	1.8476066438834644998884311661445235988	-0.2522035388050738059537587483926620917	1.82546476212133317355250120093905757	-2.0830801841103608999691888324037425695	0.33042094246121739659983287753514449495	0.90362037044372190793459343637332074544	0.33042095020847352017336233552311203941	0.5769844967202379573492839633900372392	0.14316716545271160618637242985335810519	1.0599171069930803663516606214514909605	0.91201016211386730186988114333590870733	1.1793843519097180028210816530627311902	-0.088585170160204412002261629564645834239	-0.78006900054102800995567478854537019183	-0.41493168303057947784808722312995534243	0.31447747953666427509032979337459791708	1.e-37
0.24267938580419045810893943118915169151	1.8477741828132306413163057190977298	-0.25220967139417017932532648695209842681	1.8267722044695666555699549668497154506	-2.0831297176832750038990598574958136095	0.33041290782985345440401092359002581106	0.90232723158421496477884469884177835388	0.33041291567187842675117345464608222722	0.57701041976536038552640377622436195102	0.1431572523349705510497331997290508962	1.06096100131923068332053330446381013	0.91105787351890975800572674678624991677	1.1794783998747318458837486106210698235	-0.088654171346230037126342388351451238917	-0.7801175466280184134496256203461517374	-0.4205660427583226535898934818097148226	0.31873511348986366562281239675153758224	1.e-37
0.24591511094824633088372529027167371406	1.8479439489441082762264657701878130546	-0.25221588497913394381593005834459383317	1.8280972081070850499489633424440877044	-2.0831799026159152464790338358074242093	0.3304047674807255647704032137743214067	0.90103446432829603304303037412689932005	0.330404775417120647580097171691966676	0.5770366873650602269946012809819849068	0.14314720883112332100765521314072526486	1.0620054566081150133613500487923430004	0.91010624832052167442375027280067836603	1.1795737025991507650982479127840325448	-0.088724092854415788112815852001689791874	-0.78016673624775817506316258661650295911	-0.4262014944495813497056738920269102757	0.32299306580370942926784311885137120548	4.e-38
0.24915083609230220365851114935419573662	1.8481159414155981588187031062815955212	-0.2522221795075115103467556428994737301	1.829439773499818334880349974863431154	-2.0832307383711813326314958084176395207	0.33039652149820174058738836780356710731	0.89974207346956207739757181050738974372	0.33039652952856293735368261072317079686	0.57706329938405711432896652825569657119	0.14313703504707075915728518006100213151	1.0630504720938354724677266490043316	0.90915528707640935807368905804634883399	1.1796702597799818701545619133359598715	-0.088794934451522662004701490156437902841	-0.78021656907926540570894854742195220792	-0.43183805250914694329448667784320419789	0.3272513406366707619369360743688558407	2.e-37
0.25238656123635807643329700843671775917	1.8482901593561488428386086028361205766	-0.25222855492617934346767385662946848864	1.8307999011196593946960804367431434241	-2.0832822244051037958178999593812247168	0.33038816996771573908541991676557793206	0.89845006379530566653136471385437109266	0.33038817809163379740444453400375723266	0.57709025568534132757817572299868055837	0.1431267310900419419953635996011548571	1.0640960470099986560665830197016082154	0.9082049903421302035986537400230477952	1.1797680711103626156601855243121453069	-0.088866695901320544301748180282844997352	-0.78026704479748561536697333776409419267	-0.43747573133568629922330719875600061268	0.3315099421438273141815040473751640783	3.e-37
0.25562228638041394920808286751923978172	1.8484666018831700537989541415225659964	-0.25223501118134492335537211788441564368	1.8321775914444559116464962317121378584	-2.083334360166853457635262766565553452	0.33037971297576506044524052505766831509	0.89715844008643836575679331455015188353	0.33037972119282547434235359489486334296	0.57711755613017621563613200148073571009	0.1431162970685913043549894903749199397	1.065142180589727968586434004691806755	0.90725535867108474170922304761680407282	1.1798671362795663697209829095622325153	-0.08893937696459202717999642820008099554	-0.78031816307329864291826271037402498042	-0.4431145453216627169852810451953988961	0.33576887447682727227528625141292768042	1.e-37
0.25885801152446982198286872660176180428	1.8486452681030462079308153131770377693	-0.2522415482185477193774033024964655213	1.8335728449580021334848107392838681963	-2.0833871450987509186860406071292067902	0.33037115060990892270671933509210790899	0.8958672071174143714601676763103609327	0.3303711589196919349929140460811804852	0.57714520057810064643613274820452957731	0.14310573309259573079369098111085016978	1.066188872065675950682853852034764801	0.9063063926145087416269330181939825034	1.1799674549730080491399931752045584501	-0.089012977399136273999860523224819582975	-0.7803699235735256685684542721798883746	-0.44875450885325693686573596996564657831	0.34002814178384554208453832360510245281	0.
0.2620937366685256947576545856842838268	1.84882615711115047302213534985619654	-0.25224816598266018692216903899746981772	1.8349856621500309307132964390969669416	-2.083440578636276956771839188005982624	0.33036248295876621301803457502426774834	0.8945763696561543901638622121762595919	0.33036249136084681767315146501195362362	0.57717318888693148579428271984687650378	0.1430950392732516135638808984424768668	1.0672361206700366036410362853980123835	0.90535809272146536786659728264510693918	1.180069026872249821005589580306593158	-0.089087496959772929957203638501236207351	-0.78042232596093630929786429206404976213	-0.45439563631028824646568393394562842378	0.34428774820954203755914146020696862373	6.e-38
0.26532946181258156753244044476680584938	1.8490092679918582055399108570113042149	-0.25225486441788875145616345850999394393	1.8364160435162049695905106139850120727	-2.0834946602080814240673916723989708544	0.33035371011201341554826535884450334937	0.8932859324639697645556463055588461317	0.3303537186059613601358626820832840661	0.5772015209127661051085217267911880305	0.14308421572307187741233321765626062	1.0682839256345577107717119501497830905	0.90441045953883739132710079955565913109	1.1801718516550068704081193720458513317	-0.089162935398346078761541043061019593129	-0.78047536989425579378515803199890736637	-0.4600379420661355678742981257785518331	0.34854769789502007250601804109152252636	1.e-37
0.26856518695663744030722630384932787194	1.849194599818561334151159985039027795	-0.25226164346777482841821887845164343506	1.837863989558108580733258976910814798	-2.083549389235993874886780389947964709	0.33034483216038251583781909331581082188	0.89199590029548684958687988366243059564	0.3303448407457623039470415211918797362	0.57723019650998491737391843139910414898	0.14307326255588297123318673120182228183	1.0693322861905531550506728430044902753	0.90346349361131945523765266336967022773	1.1802759289951532340830969783495496575	-0.089239292463728245173317984201652355867	-0.7805290550281722209347440930488205899	-0.46568144048765868852728583174120173417	0.3528079949777848602274215870366046151	3.e-38
0.271800912100693313082012162931849894	1.849382151653682511038804268583635381	-0.2522685030751958424225976684795983998	1.8393295007832391390100121584471773417	-2.0836047651350334995173644881183557592	0.33033584919565888192692052469619585649	0.89070627789857164095358058783476785695	0.3303358578720297756435927907317123792	0.57725921553125394172909285389248105659	0.14306217988682182682961680864031156629	1.070381201568915232823633322836729202	0.90251719548141039591549525134453805875	1.1803812585627276997114341063585188318	-0.089316567901824443276449865124537495671	-0.7805833810133438983489667707743693574	-0.47132614593511951508288159457849342336	0.3570686435917021196226546007259134839	5.e-38
0.27503663724474918585679802201437191704	1.8495719225486895018235574730965111974	-0.25227544318236626033215515403430325109	1.8408125777049984290712934489557611439	-2.0836607873134193335518508725414188664	0.3303267613106791222660339959601418377	0.88941707001425465871949674222213831074	0.33032677007759514467210210353826298584	0.57728857782752739629427551563842408254	0.14305096783233278490382295293505019552	1.071430671000126963056468207194242121	0.90157156568940561864060052940390427568	1.1804878400239397706433804584295424169	-0.089394761455576270332517956499991885287	-0.7806383474964067617558830043982817519	-0.47697207276210339958528950819297631323	0.36132964786695678992749189621791265847	0.
0.2782723623888050586315838810968939396	1.8497639115441097349318836789179594963	-0.25228246373083863572323589082338566827	1.8423132208426839178582331853305619094	-2.08371745517258058063547435520052049	0.33031756859932892050742533262485167242	0.88812828137665608866685513700939852068	0.3303175774563388582096439596863932719	0.57731828324805031921090953638150156129	0.14303962651016448843727068445247825372	1.072480693714274391729862562060971124	0.90062660477338952883391711490110555243	1.1805956730411756958027295849828180902	-0.089473872864966046081292399501099147046	-0.78069395411998187483948661071274972697	-0.48261923531544053061408855498223725335	0.36559101193001185506236210797806063452	8.e-38
0.2815080875328609314063697401794159622	1.8499581176695450100253139580564468139	-0.25228956466150466471278045381130936615	1.8438314307214799346014291708540576647	-2.0837747681071670484087790696111726258	0.33030827115654084730176624107221872424	0.88683991671291118397066229327726222691	0.3303082801031882529884245054123381292	0.57734833164036121777131164956360187903	0.14302815603936674362898844583133359755	1.07353126894105889095220966545123929	0.89968231326922801873703702896629478413	1.1807047572730045645155794227974970814	-0.089553901867020997326662791739071549857	-0.78075020052268300914456166234973816529	-0.48826764793512739022932209651977303086	0.36985273990356727873544296717306105514	1.e-37
0.2847438126769168041811555992619379847	1.8501545399436863648409031321971462698	-0.25229674591459625309904866076703678106	1.8453672078724487586251987621835257086	-2.0838327255050596971565044773779461621	0.33029886907829214917824965889953881721	0.88555198074309592976843854086590182996	0.33029887811411534420459569924417788448	0.5773787228502947455243285718457769726	0.1430165565402873485485886744877623783	1.074582395909809452376572852121130214	0.89873869171056100979117462364934691742	1.1808150923741844660190253128904427212	-0.089634848195817487671837754908219042394	-0.78080708633912430371782912307840963	-0.493917324954248277466773341787003481	0.37411483590651905142732968690574876543	0.
0.28797953782097267695594145834446000726	1.8503531773743290999713469209025866946	-0.25230400742968659478017431721071836569	1.846920552832521615418227100967692104	-2.0838913267473813008576677617990175938	0.33028936246160251461986173491884243317	0.88426447818015297318425734528418943829	0.33028937158613459162199338990398741697	0.5774094567219844072428577886009202684	0.14300482813456888967095515158714996258	1.0756340738494949745004667866462752586	0.89779574062879505090852306725188625354	1.180926677995668713393342068957122643	-0.089716711582485292248048613279474986092	-0.78086461119992800414917699675944354957	-0.49956828069889689917661152300974920968	0.37837730405391835038698789284272555452	0.
0.29121526296502854973072731742698202981	1.850554028958387961035645580921774615	-0.25231134914569126140917840995305238177	1.8484914661444895813795285761136172872	-2.0839505712085072202542032737485213896	0.3302797514045318174338809961689517819	0.882977413729817821346416974405607186	0.33027976061730064297104845004093269536	0.57744053309786529163763921408752349921	0.14299297094514550645762158354749780598	1.0766863019887365434310225219316236993	0.89685346055309597282690327515341813939	1.1810395137846121316624299404188525685	-0.089799491755211917286494583338296179254	-0.78092277473173228067143726393797042479	-0.50522052948809802898315134452433551068	0.38264014845693081375871219509384402882	0.
0.29445098810908442250551317650950405236	1.8507570936819124776984086052952878645	-0.25231877100086930324456793812347816468	1.8500799483569943976619953575191317911	-2.084010458256076287564572288711829924	0.33027003600617783752070831924092241787	0.88169079209054530992047668978966628912	0.3302700453067060547459740200283516774	0.57747195181867683170072264260792332634	0.1429809850962396241519086713064342416	1.0777390795558197066983944579497310463	0.89591185201038159873560537178123265514	1.181153599384377409804289789338976498	-0.08988318843924696438061790853417851528	-0.78098157655719912497440089303524423467	-0.51087408563372923514587703926690445663	0.38690337322279592995403878733600183866	2.e-37
0.29768671325314029528029903559202607492	1.8509623705201024589908367634828237301	-0.25232627293282436115526778337535888132	1.8516860000245191935396341896763716183	-2.0840709872510018024652483129392377479	0.33026021636667395914505915321683593826	0.880404617953436344661346381136285467	0.33026022575447899050425974918569871937	0.577503712723465592560958953909280278	0.14296887071335865495634535569839854566	1.07879240577870673970109265382652415	0.8949709155253145113574215489866061843	1.1812689344345415164109095269993458434	-0.089967801356906539284322380287556139638	-0.78104101629502232538564207443706965047	-0.5165289634404426781017027459599468208	0.39116698245478654337611621642587478569	2.e-37
0.3009224383971961680550848946745480975	1.8511698584373236443813958921304706	-0.25233385487850578973825603357293411916	1.8533096217073791197283881507475520845	-2.084132157547482638959499615004972405	0.33025029258718684681446929548413236077	0.87911889600216491846993104598411298803	0.3302503020617808967734237787809785815	0.57753581564958808673281487582490055442	0.1429566279232916677623440896056561161	1.0798462798850489043677734734817958592	0.89403065162029487666896112445507706819	1.1813855185709021787345787692335728992	-0.090053330227577705090282546233728712888	-0.7811010935599355200676286786214409544	-0.5221851772055869784682548503484499839	0.39543098025216847759753973389120196078	0.
0.30415816354125204082987075375707012002	1.8513795563871235100392116733180587235	-0.25234151677420979150689900835596867261	1.8549508139717118920942035261622086074	-2.0841939684930144627494317463352611344	0.33024026476991409887097733927284301473	0.8778336309129054064215016329113360529	0.33024027433080415667088503170563711833	0.57756826043271361663877180638446195889	0.1429442568541060266035297770886015376	1.0809007011021986996208951499770008556	0.89309106081545332443842394305613182059	1.1815033514254844248553019115060174653	-0.090139774767722979631033695497586866326	-0.78116180796272032787752798045829750001	-0.52784274121912915628776928490536472407	0.39969537071016027708610200613401575868	0.
0.30739388868530791360465661283959214258	1.8515914633122472297282664428092612802	-0.25234925855558056210761091192962919906	1.856609577389468246185733076135301632	-2.0842564194284010587238187381684490658	0.3302301330180818789027506336319636367	0.87654882735426014121449340947237359678	0.33023014266476972134372209846532034478	0.57760104690682714428453882205686306331	0.14293175763514399800553733630672836453	1.0819556686572221032285424234458743075	0.89215214362864388575708724655601191382	1.1816224326265471887016515350360978146	-0.090227134690884876944084504115039957573	-0.7812231591102145565330751146472061096	-0.5335016697635766422909974218195688396	0.40396015791989306856630701330972337358	7.e-38
0.31062961382936378637944247192211416513	1.851805578144653789765568131142887228	-0.25235708015761144652209457935393083254	1.858285912538402303032765558371803822	-2.084319509687765768170842608448671449	0.33021989743594252508331716436856755154	0.87526448998718727146982409158382365605	0.33021990716792471933598057976233394515	0.57763417490423218796528861314093140342	0.14291913039701932740649358837447530316	1.083011181776910804631645826754728008	0.89121390057543698773783400534526374502	1.1817427617985899776550943718386269956	-0.090315409707690492640855096278814955	-0.78128514660532048772485672266822560814	-0.53916197711389936196030799190747091518	0.40822534596837054309783530195424998944	7.e-38
0.31386533897341965915422833100463618768	1.8520218998055322574715880279881409754	-0.25236498151464610621205420834634291016	1.8599798200020618466551371691547406219	-2.0843832385985630353214769636184411056	0.33020955812877213754695312086293536611	0.87398062346492890529207839584987968338	0.33020956794554004399207810511252210491	0.57766764425555374588011275529294496969	0.14290637527161378482378525184815702286	1.0840672396877944283347663445005396904	0.890276332169112505551117702350501903	1.1818643385623596024655311152278975908	-0.09040459952585613301781330282322101001	-0.78134777004701323881237400736042483496	-0.54482367753745189317095928505660431143	0.4124909389384290599454379716326242278	0.
0.31710106411747553192901419008715821024	1.8522404272053182025364284440598424522	-0.25237296256037969716290829971699555773	1.8616913003697785137305133604722628634	-2.08444760548159006282589201815057192	0.33019911520286814390965500227434378591	0.8726972324329395414850253780151565024	0.33019912510390791900573533827841093679	0.57770145478974124653088951046974610585	0.1428934923920736799440861376393459806	1.0851238416161527474495849351391288784	0.88933943892065287196581992677100759338	1.1819871625348569692035192969561111498	-0.090494703850191987746761150413260829348	-0.78141102903034920073828811206622604205	-0.55048678529389569818929560324303062157	0.416756940908697873307974473036174922	5.e-38
0.32033678926153140470380004916968023279	1.8524611592437102707203837903906519202	-0.2523810232278600587826712862946006955	1.863420354236657895873029054184246618	-2.0845126096509985757619254575711921461	0.3301885687655468430459958820777794891	0.87141432152881479079492183752516502008	0.3301885787503394422247320484317011816	0.57773560633407152578076331284869366091	0.14288048189280634681497309896643125744	1.086180986788027886981228661387928922	0.888403221338736244559513116422780498	1.18211123332934393297239539455122801	-0.090585722382606845979812165608605933135	-0.78147492314647455179231656892721344718	-0.55615131463512143080639441203966247468	0.42102335595355948296749607958674485608	0.
0.32357251440558727747858590825220225534	1.8526840948096869093027993634849339893	-0.25238916344948891361181553254661533357	1.8651669822035695549783413867049088143	-2.0845782504143066937713564148846598678	0.33017791892514092723302783771610515978	0.87013189538222038953591114850141370113	0.33017792899316210782264971648228088054	0.57777009871415183044645029621473656745	0.14286734390947659831780180450804690372	1.087238674429236516448580796946134855	0.88746767992972973075969162502833985526	1.182236550555350213101278412388263803	-0.09067765482211285570319799887281167859	-0.7815394519826338468533426940959368219	-0.56181727980517131938545573750046693126	0.42529018814311010991241337582507757414	0.
0.3268082395496431502533717673347242779	1.8529092327815232437058580377116080882	-0.2523973831570230778008231529096737914	1.8669311848771369521076753253968454902	-2.0846445270724109109342859965821582006	0.33016716579099698277619867816557891	0.8688499586148215079330688728471703306	0.3301671759417173069522649503627764962	0.57780493175392284829769248206655957314	0.14285407857900315060363412113404527836	1.0882969037653820314299918986653197721	0.88653281519768267087447272113786278604	1.1823631138186803695368702477114598176	-0.09077050086483032617102142302629806134	-0.78160461512217868173594947935269990062	-0.56748469504016162660544191257187324119	0.42955744154312029798293097134734166858	1.3e-37
0.33004396469369902302815762641724630045	1.8531365720268081045968402562882123999	-0.25240568228157568230329216578258866668	1.8687129628697272902953658809409904755	-2.084711438919598182867548158533275912	0.33015630947347296921302638731912895542	0.8675685158402123554957571212759607274	0.33015631970635780697809156030406509712	0.57784010527566176433564662042055741131	0.14284068603955501766991961921449531219	1.0893556740218667236320952042286172936	0.88559862764431997926905001479111582286	1.1824909227214208401555675380967763894	-0.090864260203992573259775990615075763428	-0.78167041214457643226115848493170836892	-0.57315357456820518665302076063078372642	0.4338251202149956425727998512414568269	5.e-38
0.333279689837754895802943485499768323	1.8533661114024612051096077657830460105	-0.25241406075361740475663731872177801885	1.8705123167994412719322521012951683961	-2.0847789852435581208795552710202188904	0.33014535008393567724918171838866794392	0.86628757166384608572448940771405927845	0.3301453603984452094385325360032601806	0.57787561909998534322269114299073685347	0.14282716643054787627255921856789344495	1.0904149844239039390654149636542807674	0.88466511776903554383904994482046532116	1.1826199768619470386984559962863923625	-0.0909589325299508075509575056649323026	-0.78173684262541906767862447985603099633	-0.57882393260933402070164554794424794696	0.43809322821573764743510034912595693445	9.e-38
0.3365154149818107685777293445822903456	1.8535978497547504672782569343309979817	-0.25242251850297771198311275620978901353	1.8723292472901027709606003548456068638	-2.0848471653253952924550775067329691122	0.33013428773475816548993517551405584131	0.86500713068296500241888236719778936187	0.33013429813034738680585941755966703693	0.57791147304585303773254474698589286762	0.14281351989264040134435123789423626118	1.0914748341965302239355948099390358571	0.8837322860688856839324829413782182672	1.18275027583493051305632286498375364	-0.09105451753017906499899495247820615193	-0.78180390613643203804846293092229098776	-0.58449578337542203137830712968484154921	0.44236176959790471059990337726115408865	4.e-38
0.33975114012586664135251520366481236811	1.8538317859193094980355789978687829557	-0.25243105545884611310345082376316165686	1.8741637549712484212433701269549596	-2.084915978439641629254419152533821884	0.3301231225393171761180567316350956062	0.86372719748653106984973959788208404473	0.33012313301543589819145699415994564012	0.57794766693057012309102016097403738242	0.14279974656773057211558709069356118869	1.0925352225646174578373663537075029751	0.88280013303858266686578590517051963278	1.1828818192313461636044345002160116729	-0.09115101488927917999181378048726294417	-0.78187160224548323520491036868314767819	-0.5901691410701077771506270893771800567	0.4466307484095732404372470687281712522	9.e-38
0.34298686526992251412730106274733439067	1.8540679187211552095684059108677793857	-0.25243967154977342307215695321496556604	1.87601584047811711715460552062764868	-2.0849854238542689337764465114937321044	0.33011185461199052962231100484456873567	0.86244777665515672902870736048582432984	0.3301118651680833841017678512055415437	0.57798420056979085707637626397643995707	0.1427858465989519491210306145866855475	1.0935961487528849738532149823371310977	0.88186865917048828317734311103667476771	1.1830146066384795212987211835072001852	-0.091248424288985800637141095267873263026	-0.781939930516592026902001749526872548	-0.59584401988871732677674773560188574599	0.45090016869429890286181355307016193829	0.
0.34622259041397838690208692182985641322	1.8543062469747055947272699485237467	-0.25244836670367303693703743564841743724	1.87788550445163943781443444110124001	-2.0850555008307015051591357297097175292	0.33010048406815449869257601818344953995	0.86116887276103602229544225593055281264	0.33010049470366094036088053828120585939	0.57802107377752166574480488200979540575	0.14277182013066992228148982804563313946	1.0946576119859116651530809762490383078	0.88093786495460748076148381245544984957	1.1831486376399340852390760300935628896	-0.091346745408171446098465538355697925672	-0.78200889050993836377382113666772587534	-0.60152043401818719613362919168272189155	0.45517003449107800071172563748439073491	0.
0.34945831555803425967687278091237843577	1.8545467694837976417846330327902890238	-0.25245714084782221431132083377291659879	1.879772747538426980861442506368704456	-2.085126208623828855817162418949037497	0.33008901102418116140373384104917454585	0.85989049036787602841533798500113741121	0.33008902173853547132169815794404888963	0.57805828636612435465055298343815696055	0.1427576673084779302512550667854027655	1.0957196114881480776977904071153135816	0.88000775087858205801771155319927685911	1.1832839118156387194029167738331925355	-0.091445977922851605803071308751086262844	-0.78207848178187195868471171607640466264	-0.6071983976369873661536817559389814714	0.45944034983430898626293829620724408206	1.e-37
0.35269404070209013245165863999490045833	1.8547894850417053993246149606287738782	-0.2524659939088633743672995745177080581	1.8816775703907616172381833034839124615	-2.0851975464820185394154906193008105558	0.33007743559743573380324873703658523376	0.85861263403082861036796613262883920939	0.33007744639006702248071881690656493579	0.57809583814631934542363551361663341987	0.1427433882791936512212229725581531185	1.0967821464839284886448810415820897596	0.87907831742768441615305518896335172816	1.1834204287418551082512703929312975728	-0.091546121506189880344683138896834459295	-0.78214870388492153810214901255273530015	-0.61287792491504438420761120266792015968	0.46371111875375410790061878044895191644	1.2e-37
0.3559297658461460052264444990774224809	1.8550343924311581855461109844063102369	-0.252474925812805401118603937974493367	1.8835999736665846628465723675821084637	-2.0852695136471290812673306775562167026	0.33006575790627388202223402891979442797	0.85733530829642247797488388688576883943	0.33006576877660609261671128457300205555	0.57813372892718893757500776562066343905	0.14272898319085516537067523070910930854	1.097845216197482970065142002670467892	0.87814956508481137076393584890494405637	1.1835581879911852709076959072169535845	-0.091647175828503163902924383510561398427	-0.78221955636780416504841925619312200126	-0.61855903001366454891923228146542431918	0.4679823452745011918922531395360068566	2.e-37
0.35916549099020187800123035815994450343	1.855281490424358943501016073639422572	-0.25248393648502495908142126528754375106	1.885539958029485968930643142304891375	-2.0853421093545230123858030729604962964	0.3300539780700390140327083044228498336	0.85605851770249556751870226825020221904	0.33005398901749092557455357864740497898	0.57817195851618059538273833727735858598	0.14271445219271708916051662475960597615	1.0989088198529494375609117881282468972	0.87722149433047802283786169283180250068	1.18369718913257913360558682599913472	-0.091749140557266867994055728584073042275	-0.78229103877543463332037341268958675568	-0.62424172708545717973415445369928429549	0.4722540334169255603081537892883833918	0.
0.36240121613425775077601621724246652599	1.8555307777830027397759200151543711127	-0.25249302585026781911388564150339837572	1.8874975241486929308506340287322559058	-2.0854153328330800064046073656001675068	0.33004209620905955116837661222631020738	0.85478226677812774044720656441061938166	0.33004210723304478181345770802813824065	0.57821052671911025973608472086926239871	0.142699795435246681663342780080707768	1.0999729566743856834079956052213327652	0.87629410564281168928575669020020354295	1.1838374317313421601024087525568330907	-0.091852015357120186377468809472838774409	-0.78236315064893493245421303581574718688	-0.62992603027425797142840017016206309441	0.47652618719665208596638235139089272989	2.e-37
0.3656369412783136235508020763249885485	1.855782253258295407299306095068245796	-0.25250219383265019449698615629752327058	1.8894726726990594163235987236578215019	-2.0854891833052101191117450683607784661	0.33003011244464617953282377406398311058	0.853506560043573803272780417594443177	0.33003012354457318984209469730212822974	0.57824943334016568478947166301560798892	0.14268501307011992312536933307402782515	1.101037625885781393815229714305273812	0.87536739949754589313901914024222258081	1.1839789153491430397525861967512613686	-0.09195579988987140093013400375446625873	-0.78243589152564378311726846315247468741	-0.63561195371505243476135622835267755272	0.4807988106245173854301117293453281166	0.
0.36887266642236949632558793540751057109	1.8560359155909723311685536145756514974	-0.25251144035566008716629547441450512915	1.8914654043610546134575452901135752264	-2.0855636599868671301532782955185437194	0.3300180268990890814166194712503425691	0.8522314020101968507346058045331561314	0.33001803807436117766265016700534437494	0.57828867818190979929184724442438450081	0.14267010525021756595734896398459209962	1.1021028267110701499142781123953025725	0.87444137636801441352676247439950115742	1.1841216395440214329315927142754101868	-0.09206049381450322830628976145059277446	-0.78250926093912624248279913338807014352	-0.6412995115338994238883033951279635197	0.4850719077065321509841253588847361038	0.
0.3721083915664253691003737944900325936	1.8562917635113173768756637503224358233	-0.2525207653421586440505511953722993607	1.8934757198207517990793672161383979904	-2.0856387620875619864069794118487552993	0.33000583969565514684654828300811356224	0.85095679718040193427741278452429093834	0.33000585094567048434693736329059125651	0.57832826104528409245137381008293980484	0.14265507212962115835238089455686373048	1.1031685583741414120879994379748927725	0.87351603672514539555080272986122017962	1.1842656038703957735009709799796304745	-0.092166096787178207196368895294195603704	-0.78258325841918337918156694225795808769	-0.64698871784785475132507032634437267399	0.48934548244384362253993743188551592171	9.e-38
0.375344116710481241875159653572554616	1.8565497957391819602887213033771051503	-0.25253016871438152346815632123401244836	1.8955036197698170278749565920073809553	-2.0857144888103763465874549523410261878	0.32999355095858516539073094482994372217	0.8496827500475700578786346082455809977	0.329993562282736751868333542657966578	0.57836818172961202419519969189076491624	0.14263991386360904072964330950170736951	1.104234820098852487247838326205790304	0.8725913810374555201722816099159214908	1.1844108078790711280022246824973109809	-0.092272608461244125998198357034709456638	-0.78265788349186201741620489954726396179	-0.65267958676489489124061063438716476103	0.49361953883269820040753660035716532736	0.
0.37857984185453711464994551265507663875	1.8568100109840042587281877209729789552	-0.2525396503939402715318135119842322225	1.8975491049054977428523653562692190036	-2.085790839351976226626356220428979155	0.3299811608130909983441297117080480407	0.84840926509599250323474488907085123773	0.329981172210766697314032103928306746	0.57840844003260245968325173515127141741	0.14262463060865231520415963664177560369	1.1053016111090404786721000323792611332	0.87166740977104423422080032938081012031	1.184557251117247111265631699402590383	-0.092380028487239490712274683180262126597	-0.78273313567946454982186217296120957107	-0.65837213238384077185054293474755587241	0.49789408086440419986402122003817549312	0.
0.38181556699859298742473137173759866131	1.8570724079448285624730915973918931732	-0.25254921030182370851120709628041468616	1.8996121759306113076418114055531748938	-2.0858678129026257453684723388142758386	0.32996866938535273141963412215499946028	0.84713634680080548629639773405454565493	0.3299686808559352656028062734594951757	0.57844903575035312793417931632298528367	0.14260922252241078828376868464659759347	1.106368930628534218018380012154673345	0.87074412338958804063393906166413083842	1.1847049331285258581181584098905776598	-0.092488356512899032871695181426051897669	-0.78280901450055881865421825947070691694	-0.66406636879428165768430306568217331442	0.50216911252529474844173297419433808578	2.e-38
0.38505129214264886019951723082012068386	1.8573369853103247660281962187205973707	-0.25255884835839932510334935968200781	1.901692833553533461149220321429400338	-2.08594540864620097012171348416255049	0.3299560768025158080706176465854219347	0.8458639996279251471207436797634876452	0.32995608834538276283417433999374373132	0.57848996867735410442078140652809630567	0.1425936897637288869955113848624775834	1.1074367778811661791248536724330133524	0.86982152235433484903203585736301344348	1.1848538534529200508728066086290784362	-0.092597592183159257316113390109835509852	-0.78288551946998806488360078738655099434	-0.6697623100764991224981571055969608921	0.5064446377966908268507963424147159996	1.4e-37
0.38828701728670473297430308990264270641	1.857603741758807998479279790992282635	-0.2525685644834146885599134665325939682	1.9037910784881866950828503981054311044	-2.0860236257602038615962327076391070032	0.32994338319268814357154063330769947725	0.84459222803398287498795607204845095442	0.32994339480721197039554136795663898885	0.578531238606491317491459332900716327	0.14257803249263154864467326192654319983	1.1085051520907843732165855262299003414	0.86889960712409838673009762993608143038	1.185004011626861002279897387753736014	-0.092707735140164029617886432226985467612	-0.78296265009888094477161343848290617904	-0.6754599703013911136059131771703812051	0.51072066065486445444323451026882708004	5.e-38
0.39152274243076060574908894898516472897	1.8578726759582583922597629584470352448	-0.25257835859599885862058449879557775176	1.9059069114540285548753684198604127545	-2.086102463415776317765204247082940815	0.3299305886849372199838506035739310897	0.84332103646626097070757626617047243841	0.32993060037048523995456795899309698978	0.57857284532905007847345925620898936619	0.1425622508703200844107317156035999266	1.1095740524812642251344913366697170034	0.8679783781552526702857144385835451863	1.1851554071832067936189906395680149502	-0.092818785023270202967391656815686977426	-0.78304040589466161350438280131649280335	-0.68115936353039610839874919166700088101	0.5149971850710020201180586192311177552	0.
0.39475846757481647852387480806768675152	1.858143786566340989648060250077446849	-0.25258823061466381320117252830385246662	1.9080403331760398645265261032784676159	-2.086181920777714316177074690410672371	0.32991769340928716213509726135478953843	0.84205042936262864801877380584195319726	0.32991770516522156946468294852113950869	0.57861478863471863531290005549081307685	0.14254634505916801698545068450884171861	1.1106434782765204302060813556727398562	0.86705783590172653767884707808811431086	1.1853080396512504676083545838020007163	-0.09293074146905328432331046700140819757	-0.78311878636105987545426573356423754871	-0.68686050381541736382514251798691354434	0.51927421501116775955891739968448845321	0.
0.39799419271887235129866066715020877408	1.85841707223042578631232855981048739	-0.25259818045730588378502727869161474363	1.91019134438471287589519502368643743	-2.0862619970044821542475685943292926049	0.32990469749671579473999558320287520004	0.84078041115147837596705949261005148372	0.32990470932239366031245306303233769035	0.57865706831159174960582795649957319992	0.14253031522271689245938402931381685497	1.1117134287005187913785797578202690261	0.86613798081499824121635997595286845712	1.1854619085567282758070906349873309215	-0.093043604111313139632427726552875430146	-0.78319779099812140063966430901732357169	-0.69256340519874725960179497164181914488	0.5235517544362673796881288682088939187	0.
0.4012299178629282240734465262327307966	1.8586925315876079112101271228561705578	-0.25260820804120720046562532131193631614	1.9123599458160393429680402340058504681	-2.0863426912482267870515689097663143977	0.32989160107915168079209135388512314919	0.83951098625166256411813132614385838785	0.32989161297392495573553417994683022803	0.57869968414617429687377599283404135716	0.14251416152567206666381954445498955618	1.1127839029772880362367706827619607854	0.86521881334409010125114972331385408516	1.185617013421827980183490772617000913	-0.093157372581079737922697661454891308292	-0.78327741930221800695017122602030419298	-0.6982680817129917359243064008856758105	0.52782980730201183121265204630296339608	1.1e-37
0.40446564300698409684823238531525281918	1.8589701632647279421547431474824589452	-0.2526183132830371465884984605736894852	1.9145461382114985216409813474795978808	-2.086424002654792262140549386377169671	0.32987840428947114135617217421565087252	0.83824215907243059244802706707610210212	0.32987841625268666064131144938351932654	0.5787426359233848899365823177582474419	0.14249788413389846617635557509934880183	1.11385490033093161352919554633506202	0.86430033393556322080279155766209116	1.185773353765197208521230644656915168	-0.09327204650661893407180572013045147084	-0.7833576707660580077024847259068679706	-0.70397454738099482644837310233276164258	0.5321083775588812301301908124907508027	9.e-38
0.40770136815103996962301824439777484174	1.859249965878392356358574990767019164	-0.2526284960988538229405580096002404667	1.9167499223180450955539914987224644158	-2.0865059303637342509109934236528084968	0.329865107261495256893315598370593332	0.83697393401336618772705216621281082424	0.32986511929249474295794580888013250972	0.57878592342655952523453756318539127395	0.14248148321441632419954356110868356908	1.1149264199856394688276369081414426263	0.86338254303351226116349282442992552831	1.18593092910195186333299490546450953	-0.093387625513438290051592540879549187158	-0.78343854487869662409023411752113597358	-0.709682816215763287312554946364532305	0.5363874691520889290559020530486035711	3.e-38
0.41093709329509584239780410348029686429	1.8595319380349941152401771169466586288	-0.25263875640410552143315989472543979258	1.9189712988880970285067838543919567162	-2.0865884735083346760261008810801471675	0.3298517101299868502470590928860713	0.83570631546432514819228706561931207931	0.32985172222810691664663501411258593589	0.5788295464374552519510976616573659322	0.14246495893539689152185309627118931436	1.1159984611656997989475126706739251467	0.86246544107956027857030192124781529171	1.1860897389436845839506046266615854876	-0.093504109224292934449858729375386607847	-0.78352004112554646208832897854423134639	-0.71539290222039132296687604469864779432	0.5406670860215457392206728100311133594	7.e-38
0.41417281843915171517258996256281888684	1.8598160783307333828022905349772271842	-0.25264909411363220822672845768908853352	1.9212102686795233440043306202041846944	-2.08667163121561643441541409754147312	0.32983821303064745142419986856811054795	0.83443930780537341828237328603023777445	0.32983822519521960650837650728427456197	0.57887350473625386378681476541852464544	0.14244831146615812277229378792282518	1.1170710230955107847571883863877757892	0.86154902851285362202141502209282832008	1.1862497827984732614577959966335919378	-0.093621497259191460067521231606965386161	-0.78360215898838805337099983461202885873	-0.7211048193879854095785917993133020306	0.54494723210182430398572116096852690517	0.
0.4174085435832075879473758216453409094	1.8601023853516383768718615083798055932	-0.2526595091416670162435780791952506837	1.9234668324556318324737814628467800478	-2.0867554026063582153614424936762288751	0.32982461610011424430209813213021857254	0.83317291540672551518576809327559537454	0.32982462833046489491715965820391016606	0.57891779810156561323438323253786266514	0.142431540977160338180307286671820952	1.1181441049995923020064731116686037183	0.86063330577005689231147346865213253287	1.1864110601708896061308105684523157321	-0.09373978923540185938920891935992119594	-0.78368489794538045980028661750533395068	-0.726818581701589216781991096213661455	0.54922791132212362470929422330658351404	1.e-37
0.42064426872726346072216168072786293195	1.8603908576735863524921309906281122327	-0.25267000140183774701549647465306554022	1.9257409909851566866988335507448329203	-2.0868397867951094131825450758567348907	0.3298109194759569953953924160425309534	0.8319071426286833089316250043586987065	0.329810931771407450612495579863908367	0.57896242631043294820402486425913251286	0.14241464764000186105352181001617377711	1.1192177061025976098060890234739554657	0.85971827328534796235774540681522270025	1.1865735705620077670502195288277413643	-0.093858984767457497724051885611149564705	-0.78376825747107194103978664741934700317	-0.73253420313410862853938239499955325288	0.55350912760623373979335032013161614074	7.e-38
0.4238799938713193334969475398103849545	1.8606814938623247167534138695332983832	-0.25268057080716838181239622952627593745	1.9280327450422460660200468365519430538	-2.0869247828902051340188939475464275378	0.32979712329667496481561674765422330345	0.83064199382157515773026664483752856385	0.3297971356565414396847738258343944628	0.5790073891383342708477634959620434078	0.14239763162741463118680485633247955148	1.1202918256293250163915734465539828929	0.85880393149041305888609584290971501817	1.1867373134694130035458167993947720438	-0.09397908346716312381233831555105875731	-0.78385223703641068484648502670654814014	-0.73825169764823686387988235519779251133	0.55779088487250055773000733166650242398	0.
0.42711571901537520627173339889290697706	1.860974292473492271941195621614376194	-0.25269121727008060188779938598165147566	1.930342095406449588147227849589116213	-2.087010389993781293951522995911879088	0.32978322770169379955905075103222964	0.82937747332569540024011696033541767524	0.3297832401252874188891934193595598007	0.579052686359187718435120384657275356	0.1423804931132597944177229355921318958	1.121366462804729521812937144398808967	0.85789028081444190553692002046789002806	1.1869022883872104081354765566084454168	-0.094100084943600917693798853813407610466	-0.78393683610875559955138560886377617889	-0.74397107919637969771730711729991240471	0.56207318703379084491858849584307950668	1.e-37
0.43035144415943107904651925797542899961	1.861269252052640600710121539651266514	-0.2527019407023953184487280838598858653	1.9326690428627057593667309802412882814	-2.0870966072017898216046000721147885629	0.32976923283136240924981151161206348594	0.82811358547124420647049469511460079064	0.3297692453179892114127778357980850425	0.57909831774535496609960013309399080931	0.14236323227252326853840085663345520503	1.122441616853934437149909689316032344	0.85697732168412292748838877250980268169	1.1870684948060336806129563184491202394	-0.09422198880313657562413779162073652142	-0.7840220541518871685187731576791065188	-0.74969236172058078589725157036049063923	0.5663560379974573693013472219125962666	7.e-38
0.43358716930348695182130511705795102216	1.8615663711352555564852906408319079037	-0.2527127410153342106410262116274694018	1.935013588201329318122980033706747201	-2.0871834336040139306063927651564349383	0.32975513882694982449239923826853953902	0.82685033457826778884289886510132788723	0.3297551513759107652549255720688276626	0.5791442830676450513722074806285376254	0.14234584928131128579234579914545990156	1.1235172870022429799837668192213648918	0.85606505452363851757101432899155606	1.187235932213053952951178151236561098	-0.094344794649425431849606800689303219759	-0.78410789062601836552890537084760164194	-0.75541555915244708678718242200790760669	0.5706394416653042000024296532779263189	0.
0.4368228944475428245960909761404730447	1.8618656482467789064683522370270098935	-0.25272361811952127370159426295101516208	1.9373757322179985266367978983230513253	-2.087270868284083506910465578712262756	0.3297409458306420379440125369406169272	0.82558772495659897518468374083716203334	0.32974095844123299432350328633102339047	0.5791905820953182202551050690737541623	0.14232834431684591215593414680667303719	1.1245934724751498456430040893889720094	0.85515347975466036404497310094562782453	1.187404600091988664664309984292877238	-0.094468502083418617008061888814177158415	-0.7841943449878056314323317901111430529	-0.76114068541307439142836481188452840987	0.57492340193355216457044258596926668596	9.e-38
0.4400586195915986973708768352229950673	1.862167081902630090437127773958718435	-0.25273457192498437556789025255034034145	1.9397554757137423855399533538938706987	-2.0873589103194905763402844098492246231	0.3297266539855388282619671976741903992	0.82432576090579814513311276702668724847	0.32972666665705060240803539114396620002	0.5792372145960897947503785548621282862	0.14231071755746054363467756822839239961	1.1256701724983527539570813410364615869	0.8542425977963448400084327707954163903	1.1875744979231104882921222413981315981	-0.094593110703369252964173304314609192918	-0.78428141669035991101691587358675661474	-0.7668677544129729545829196650618575425	0.5792079226928044639942589392469353797	5.e-38
0.44329434473565457014566269430551708982	1.8624706706082281090392100077439876016	-0.2527456023411568225514525541445211974	1.9421528194949277823213826504596454057	-2.0874475587816048655043099116045501944	0.32971226343565056705533991890903751217	0.82306444671509453156910470437358715244	0.32971227616736889015662818096074745249	0.579284180336134061660791760786839337	0.1422929691825953797873164601162638555	1.1267473862977639711252852561796846718	0.85333240906532845452217343586266889623	1.1877456251832563046557179363877085643	-0.094718620104838683861342411416721833023	-0.7843691051832577498700243886696991232	-0.77259678005199323080724971785716214562	0.5834930078280124465059858634156816999	1.e-37
0.44653006987971044292044855338803911238	1.8627764128590135383041021528827123834	-0.25275670927687893390421385415201039466	1.94456776437324657235100844571758138	-2.0875368127356894531732023605947667558	0.3296977743258950089817092142846584404	0.8218037866633278886229645163373827221	0.3296977871171005451976290550864887621	0.5793314790800881825115821088093075462	0.14227509937279287469809001377843023645	1.1278251130995218063521133769121608784	0.85242291397572336549259800133939538055	1.187917981345836227535975994301252463	-0.094845029880702743178758902252027081526	-0.78445740991255245073393954130830185033	-0.7783277762192517157235482520263380631	0.58777866121844154089175384671254748268	8.e-38
0.4497657950237663156952344124705611349	1.8630843071404706704348134886030402695	-0.2527678926403996252550519735424027622	1.9470003111657025936058360097013473255	-2.0876266712409165123464510657785556832	0.32968318680209406511285673049455329582	0.82054378501889052777851735830267857	0.3296831996520624155315993887402242128	0.57937911059105612443515352319215401414	0.1422571083096931656129304312131048212	1.1289033521300020828988477970542412488	0.8515141129391129543598004060119382911	1.1880915658808426774283642399254364647	-0.09497233962115805658789445481262817366	-0.7845463303207852889020070590889283715	-0.78406075679305689343256496343166859207	0.59206488673763735007081608856855216221	0.
0.45300152016782218847002027155308315748	1.8633943519281497781334555301637290449	-0.25277915233937800077796817406650652026	1.9494504606945986142707379648746535833	-2.087717133350383140645917347456461971	0.32966850101097055974279308457224894612	0.81928444603966972358244345424519249498	0.32966851391897226636264602207550228962	0.5794270746306126118658589131992165604	0.1422389961760294794694820079421163938	1.129982102615829583195007594429115519	0.8506060063645474626288843153716292371	1.188266378254859504013299818521344084	-0.09510054891372838037760235247191411068	-0.78463586584699678616815058799630367467	-0.7897957356408352903760145056368155988	0.59635168825339190567223601806227290718	0.
0.45623724531187806124480613063560518004	1.8637065456876895043884216914848850674	-0.25279048828088495414624904728870411092	1.9519182137875232156480464352096223978	-2.0878081981111272809874445942219690032	0.32965371710014497072976045525742313187	0.81802577397299049043766465914210685708	0.32965373006544552046656073525640121434	0.5794753709588070988816089283211646879	0.142220763155623517528941080879504	1.1310613637838894676683494134691814152	0.84969859465853969028899625336910356604	1.1884424179310711570018404833469962677	-0.095229657343270975256552106504419946826	-0.7847260159267380428960977343604779149	-0.79553272661905763701297597063671479735	0.6006390696277100843680735062341396213	0.
0.4594729704559339340195919897181272026	1.8640208868748393749678698081465490094	-0.2528019003714047781334216237502902306	1.9544035712773376095500593327906060383	-2.0878998645641437301607740545307828221	0.32963883521813215354705300486830278116	0.816767773055558731942126803546561568	0.32963884823999198226623114880326405483	0.57952399933416776203841016587354230139	0.14220240943338081834108939865054048085	1.1321411348613386669406877081140433908	0.84879187822506075615233016069152182679	1.1886196843692719049930321911651832168	-0.095359664491983015299968384427513196351	-0.7848167799920821277175463578126418971	-0.80127174357316513761766091963408225404	0.60492703471677618667569826723393776369	7.e-38
0.46270869559998980679437784880064922514	1.864337373935482433671561916874528622	-0.25281338851683678283767633676822002219	1.9569065340021623913091924961847819627	-2.0879921317444002355390429131325120086	0.32962385551433804916802544795976611495	0.81551044751340476420828147726435336779	0.3296238685920125457414549936333033135	0.5795729595137055135374168870092872489	0.1421839351952860992608175591007690702	1.1332214150756172470467124555520530139	0.84788585746553592014798835126565099992	1.1887981770258751019912785003425471808	-0.09549056993940803183134802634599454045	-0.78490815747163552440023053913990766288	-0.80701280033749584913884947401146632697	0.60921558737092067895611658760703794416	0.
0.4659444207440456795691637078831712477	1.8646560053056579994527013053808633467	-0.25282495262249692246749753564177333	1.9594271028053642288890737970128728312	-2.088084998680853679272108967780175561	0.32960877813905637592785972194480651782	0.81425380156182721457678858826176629572	0.3296087912717958863154319008895904234	0.57962225125291803456554386492793506237	0.14216534062839857673965683039705084127	1.134302203654459747332176516646727451	0.84698053277884046760078011374339950816	1.1889778953539225012263208385847449608	-0.095622373262442392020627904786412573633	-0.78500014779054963541413794935200913247	-0.8127559107352111698494596603412376646	0.61350473143458709931922687906881601944	0.
0.46918014588810155234394956696569327025	1.8649767794115845446549864168604368804	-0.2528365925931194306317381585402921481	1.9619652785355424886770212285019909406	-2.08817846439646634944201593256367787	0.32959360324346530550309588333174395178	0.81299783940533729711499731513486593846	0.32959361643051513685888189371452294722	0.57967187430579382864988864423255666205	0.14214662592084726561588766784457960042	1.1353834998259064906899993899148065929	0.84607590456129565552237621772066314848	1.189158838803093615917672712988698949	-0.09575507403534181198033335785158708128	-0.7850927503705323417242491434330348961	-0.81850108857822243854503563895896490708	0.6177944707462991281397427504577417543	0.
0.472415871032157425118735426048215293	1.8652996946696826935923232474622202644	-0.25284830833285846407609350004122167808	1.9645210620465157985285270687462340965	-2.0882725279082222976415735583057993	0.32957833097962412314784376396930181561	0.81174256523760346626720332258420434146	0.32957834422022454795100939608835301464	0.5797218284248162948656308706306682695	0.1421277912618262576267121724280615329	1.1364653028183148657955507962977573196	0.84517197320666472093928245847735163921	1.189341006819715126624850322596076806	-0.09588867182972790414167747338999239397	-0.7851859646298596183362114526281733899	-0.82424834766711764504371190642257503932	0.62208480913862782387775582497778557876	0.
0.47565159617621329789352128513073731536	1.8656247494865983407353875020730199769	-0.25286009974528975481056273810538913698	1.9670944541973085486669433228692547145	-2.0883671882271437824755369086735533356	0.329562961500469872332684681627182	0.810487983241396450002340176383541194	0.32956297479385613254267828212810238499	0.57977211336096782073675634121667925097	0.142108836841589979368318167362308543	1.13754761186037058100223126475704504	0.84426873910614895127923678592797957898	1.1895243988467703348215333259210858559	-0.096023166214594758688120286743318514114	-0.78527978998338720512104936328314510777	-0.82999770179108825275396163407074151449	0.6263757504381590248928162832044700915	0.
0.47888732132026917066830714421325933791	1.865951942259225887711702300860245063	-0.25287196673341227056835052534445095121	1.9696854558521373310006317699004133254	-2.0884624443583077984257599798521312472	0.32954749495981398392339557530414890465	0.80923409758853466377949203212808555091	0.32954750830521629515960079148399994448	0.57982272886373389466820375571687534885	0.14208976285144842992774917131684302791	1.138630426181098889563334952014119974	0.843366202648383816834635864780208747	1.1897090143239086623333570837812593024	-0.096158556756315558827986623582297626674	-0.78537422584256233244194906444630645188	-0.83574916472785613405563057116382159712	0.63066729846546091792718199641665259219	0.
0.48212304646432504344309300329578136046	1.866281271374731598364956907965289073	-0.25288390919964988353946304115748790735	1.9722940678803973174540736094038275051	-2.0885582953008626895625672060868828908	0.32953193151233889004414671579168359205	0.80798091243983000663030951640612855755	0.32953194490898244578986084070994823251	0.57987367468110723774775770188240774	0.1420705694837623984129235828705801237	1.1397137450098757858459198523352215592	0.84246436421943516531873873947410004018	1.189894852687455196275721567284697934	-0.096294843018649229683054955617527246945	-0.78546927161543550110595855813673635403	-0.84150275024360061925421231138545176808	0.63495945703505177392894174859516163147	0.
0.48535877160838091621787886237830338302	1.8666127352105770711010684128710306358	-0.25289592704585304732093792100393865388	1.9749202911566485778989539681935678889	-2.0886547400480448475666997703871808478	0.32951627131359462276751634746180833609	0.80672843194503404063370069060478533878	0.32951628476069959859816160878107967228	0.57992495055959195475545720336610459925	0.1420512569319386616069449320583406678	1.1407975675764391722052519880066729652	0.84156322420279547852747795564602346144	1.1900819133704202791276686415045551977	-0.096432024562747120570622833001689142448	-0.7855649267066723161616124367905755553	-0.84725847209288565986187277874590054527	0.6392522299553678518758265543780002325	1.e-37
0.48859449675243678899266472146082540557	1.8669463321345428277474077365576969367	-0.25290802017330048202556672533013034847	1.9775641265606023382740507659293362815	-2.0887517775871954935258907212682959843	0.3295005145199953977743310194200897645	0.8054766602427845550351502311968289928	0.32950052801677695560981542245261964661	0.57997655624420770421784403456042517962	0.14203182539042516197342426421662553998	1.1418818931108999961902998906399865783	0.84066278297938019111680801312813303161	1.1902701958025091435766507650135546271	-0.096570100947159720455552976758578597933	-0.785661190517565374062176177142694513	-0.85301634401858710695847354650544604799	0.64354562102873147125208979193654917433	1.1e-37
0.49183022189649266176745058054334742812	1.8672820605047520181495292956127429716	-0.25292018848270086749081495359974955976	1.9802255749771071794847084526441925545	-2.0888494068997775429687634951487197536	0.32948466128881618312678306791400565613	0.80422560146055251623993044307488166326	0.32948467483448447550792701232806804711	0.58002849147849388734392844718440766497	0.1420122750547061662400390479424027688	1.1429667208437533577527529996765899426	0.83976304092752407150263132243570073097	1.1904596994101315917678842935885908533	-0.096709071727843406347932005516166215793	-0.78575806244604620271289926298541039825	-0.85877637975182010538519805369245875542	0.6478396340513192538222933391863967448	0.
0.49506594704054853454223643962586945068	1.86761991866969423972728250427180698	-0.25293243187419454452946415265132400051	1.9829046372961351776742587999286004529	-2.0889476269613925535969867237057894	0.32946871177818925329864339100351177738	0.8029752597145894048863412632217919852	0.32946872537194942768758789282354633314	0.5800807560045138556793135673162165651	0.14199260612129740478802209164551849907	1.144052050005889586134068828083250724	0.83886399842297766488745776464656764032	1.1906504236164117185908912616564673012	-0.096848936458167224421148538946046433254	-0.78585554188669725391937936361373914462	-0.86453859301186660452257000436763066934	0.6521342728131305353372430215921068324	0.
0.49830167218460440731702229870839147323	1.8679599049682494712097684417878817006	-0.25294475024735522416332375830273385667	1.9856013144127679864612931212890803697	-2.089046436741797755174887668207591741	0.32945266614710072860674450555276354368	0.80172563910987494118197160512543069038	0.3294526797881529317112564714736277308	0.58013334956285913731449425300663345825	0.14197281878774119207572601774008228914	1.1451378798286052861070992258571388803	0.83796565583890379841507711613359150512	1.190842367841197678634767186348526968	-0.09698969468891970362438414892851836661	-0.78595362823076394775288493031349447129	-0.870302997506102986403824172802540657	0.65642954109795594779870844696366889196	3.e-38
0.5015373973286602800918081577909134958	1.868302017729712119766236491400450594	-0.2529571435011917047811869467871804985	1.9883156072271828617381930126734185024	-2.089145835204923161034027291481994721	0.3294365245553871001882558961931352701	0.80047674374006519966281331237575344328	0.3294365382429264823098455158259380913	0.58018627189265368148293165284227573871	0.14195291325260152832484389338612058996	1.1462242095436143532509056085430392879	0.83706801354587414845165419737328743503	1.1910355315010714964426691082434580293	-0.097131345968315701562709341789354069956	-0.78605232086616676834726093260823023453	-0.87606960692992781191374638460858796585	0.66072544268334617290094039760190452244	7.e-38
0.50477312247271615286659401687343551834	1.868646255273815194727730283801534896	-0.25296961153414959768228819170283642777	1.9910475166446386410165815294072927241	-2.0892458213088887785557240917470877888	0.3294202871637317406631624867984744051	0.79922857768744111453295152965704919052	0.3294203008969484600681941343810439272	0.58023952273155812137289296661030927686	0.14193288971545918269581341009289731558	1.1473110383830589579222532344215336496	0.83617107191186587000410896448375677607	1.1912299140093589196931574169123988754	-0.097273889842003282414455716094524343852	-0.7861516191775134107403316761166494176	-0.88183843496668968911590701836313772299	0.66502198134058086739243030289194128818	0.
0.50800884761677202564137987595595754089	1.8689926159107545232227008554587121524	-0.2529821542441130578242617697043674962	1.9937970435754616095779755980367022872	-2.089346394006021810629671136987110628	0.32940395413366140065980426378463669572	0.79798114502285737657200123392608858583	0.329403967911740627977181575572342438	0.58029310181577405505510153941735472922	0.14191274837690675819663029108947884469	1.1483983655795204977096066069156725357	0.8352748313022582881766680289820274892	1.1914255147761393149478781712387683788	-0.097417325853070626673867127309955136289	-0.78625152254611097767513352464686364714	-0.88760949528761524471420552570783961401	0.66931916083463776015501894856698716891	7.e-38
0.51124457276082789841616573503847956344	1.8693410979412132166826615055561293523	-0.25299477152840652752167113232870996991	1.9965641889350314248974825140697631169	-2.089447552242874116214176093239985287	0.329387525627542691267346705805328059	0.79673444980569172301603635780826861658	0.32938753944966461390535379248635372014	0.58034700888004834419254073165637407651	0.14189248943854373851779310139196041368	1.1494861903660305177971364874081830033	0.83437929207982965188476208655508510357	1.1916223332082556055656433167500785408	-0.09756165354205297244898202971060056595	-0.7863520303499782273646488465862400073	-0.89338280155173724870355662343813685695	0.6736169849241619235995496055215487747	0.
0.514480297904883771190951594121001586	1.8696916996563861077348086513607400489	-0.2530074632837964826273736267252526856	1.9993489536437668720932164855935725279	-2.0895492949602395711747967957211456602	0.3293710018085785526697866466569245969	0.79548849608379462105880722722643730293	0.329371015673918379259329466574780784	0.58040124365767743059054229352868907948	0.14187211310297151707294311852379728538	1.1505745119760815992685093149443660877	0.83348445460475394950776941213370378693	1.191820368709324251445944369338272898	-0.097706872446939588139349519211314786824	-0.7864531419638578697398531840504992	-0.89915836740582282727837034752360713894	0.67791545736143521728789129837173969074	0.
0.51771602304893964396573745320352360855	1.870044419338004364051734855823206945	-0.25302022940649318883302598442950133675	2.0021513386271116201830437843985949063	-2.089651621093171595290424311634871352	0.32935438284080470902745721470816368196	0.7942432878934393463227227332300728976	0.3293543967485326738884189720778467296	0.58045580588051167025759390133156688635	0.14185161957378840843949445998720425492	1.1516633296436382147903277722645566226	0.8325903192345977866869667865081439685	1.1920196206797452702012574037850255361	-0.097852982103180776223481443428904789969	-0.78655485675922891214303256083263365373	-0.90493620648430181326230675005964175063	0.68221458189234590630996014369278890801	4.e-38
0.52095174819299551674052331228604563111	1.8703992552583602089994346361954281003	-0.25303306979215246557216808589196584856	2.004971344815519921735365110863055095	-2.089754529571000751161955669890860331	0.32933766888908610977676700524161988823	0.79299882925927245725020227488865236866	0.32933768283836747740576950365413590062	0.58051069527895968484874184460578917623	0.14183100905558464243985022269177803909	1.1527526426031475514236307710832161299	0.8316968863243173261990699122234000899	1.1922200885167122993875999447093337551	-0.097999982043694907932675602803245518712	-0.78665717410431905361645858013463052844	-0.91071633240919521928663772772272580839	0.68651436225635845447705525169327600261	0.
0.52418747333705138951530917136856765366	1.87075620568033172586310511853407083	-0.25304598433587745632047576111557576439	2.0078089731444422420312566860573229074	-2.0898580193173523978958039557058237462	0.3293208601191133575098103715345110652	0.79175512419426466629428139647212189152	0.32932087410910842709402426656449990657	0.5805659115819927303850610198572194724	0.14181028175393734110446687318465727081	1.1538424500895503003533701315787922936	0.83080415622625528979795029588066314722	1.192421771614222699430741975781669721	-0.098147871798875488597372901015561254234	-0.78676009336411712679459538658601351651	-0.91649875879004382737785428725494615979	0.6908148021864834922832607521318646848	4.e-38
0.52742319848110726229009503045108967621	1.8711152688574077934003275954147111725	-0.2530589729322204074543950887114454475	2.010664224554310852856020439933078315	-2.089962089250164445002228798990950692	0.3293039566973991225532109109558059906	0.7905121766996621090683491770783675434	0.32930397072726323250548460942875212123	0.5806214545171490829863198151313418308	0.1417894378754054787313355777504720968	1.1549327513382914130803018499396419002	0.8299121292901380221350426003771558537	1.1926246693630876968507362287831438066	-0.09829665089659825340549629745700199832	-0.7868636139003855877035032003136989791	-0.92228349922383690949194525081838450106	0.69511590540924796116739659469959065956	6.e-38
0.53065892362516313506488088953361169877	1.8714764430337131155154681668121312815	-0.25307203547518445394269090299212482	2.0135370999905253656499929499331274273	-2.09006673828170517146364371910770651	0.32928695879127454441586738633637946243	0.789269990764938012267405571901487066	0.32928697286015807693318500454673265339	0.58067732381053844152089564493886111145	0.14176847762752482528674590782704760949	1.1560235455853308238856310983703694551	0.82902080586307261663049580902269858308	1.1928287811509425674215550840617941722	-0.098446318862228293359226536479897588687	-0.78696773507167305237464776166559631557	-0.92807056729494106940640899676421745884	0.69941767564466543387939800117031049502	0.
0.5338946487692190078396667486161337213	1.8718397264440333587988494600549676036	-0.2530851718582254124755811763214297046	2.0164276004034382149667540168676975943	-2.090171965318591123196448554492704293	0.3292698665688856202416276693072547582	0.7880285703677447613433133968723365938	0.32926988067593400588659661383073383842	0.58073351918684634697626457151471268507	0.14174740121880287337343560630951425209	1.1571148320671541382241879893443632784	0.82813018628954410330546671194281081788	1.193034106362256858882052710868341938	-0.098596875218627211189334049595011968842	-0.78707245623332688001593935037696019123	-0.93385997657502921083274815362301029892	0.70372011660620661177497171336478518219	5.e-38
0.5371303739132748806144526076986557439	1.8722051173138403945672531194223954151	-0.25309838197425358185475263927677642186	2.0193357267483400910322291203492301734	-2.0902777692618050859279195282927744768	0.32925268019918958041944916088453770204	0.78678791947386636882985499216660163744	0.32925269434354330272446948701601967418	0.58079004036933861838691916035800751594	0.14172620885871374900015710518492116274	1.158206610020783286755035876397392209	0.82724027091141269853603133121676807539	1.193240644378344652818834967729502602	-0.09874831948616030699195730119984397503	-0.78717777673750580220205624362852718639	-0.93965174062300963176715807582569447975	0.70802323200076999951127787850856096946	1.e-37
0.54036609905733075338923846678117776643	1.8725726138593176454588527426376485125	-0.25311166571563555062038606692254230895	2.0222614799854453226194718826467011555	-2.0903841490067141337266059241126613355	0.32923539985195125149138573960491111885	0.78554804203717134419973447705978480003	0.32923541403274585158614511839298499884	0.58084688707986580514960274863270599235	0.1417049007576931063830286686279611049	1.1592988786837871447139322214341386306	0.82635106006791111669501085333998421136	1.1934483945773748653425797021125225471	-0.098900651182703793355499650188685998706	-0.7872836959331925975973282499056420528	-0.94544587298495524605943279141641566355	0.71232702552865275766930024608199220325	2.e-38
0.543601824201386626164024325863699789	1.872942214287385533595287014152733951	-0.25312502297419601176076699328639515374	2.0252048610798772093196263156599356861	-2.0904911034430877506013276749423081699	0.3292180256977394065218100053809779844	0.78430894199956596610876456593557202648	0.32921803991410548778285824330815405816	0.5809040590388676555609621549504250223	0.1416834771271330070156835673945223355	1.160391637294292116335273361224248067	0.82546255409564194363928880781896974407	1.193657356334381586173493417703496777	-0.099053869823652039735593338640691798579	-0.78739021316620681168507128903979509729	-0.95124238719403293232512080996389284147	0.71663150088352173377584721823604379244	9.e-38
0.54683754934544249893881018494622181153	1.8733139167957270324305832177888251616	-0.25313845364121958457033806843434426915	2.0281658710016533058832582610164980505	-2.0905986314551160273304454545774766315	0.32920055790792310305964424929010916585	0.78307062329094795786724611976481193804	0.32920057215898633578270823662365791125	0.58096155596537760140343685160952141182	0.1416619381793767832363509288838082012	1.1614848850909926840296359515393266407	0.82457475332857507200760619791642755528	1.1938675290212744557575429237682543317	-0.099207974921924845847235566865431001549	-0.78749732777921752104202304589226215324	-0.95704129677043301176481901965514089003	0.7209366617523846722664519739248084762	1.e-37
0.55007327448949837171359604402874383409	1.8736877195728133192502938284816630492	-0.25315195760745264349838135928040344163	2.031144510725670657679217394310056332	-2.0907067319214279308879523578799436854	0.32918299665466800885084366646559686821	0.78183308982916056694560708046474832026	0.32918301093954913494571588298398954883	0.58101937757702725841384275720682405696	0.14164028412771388652753693926276063593	1.1625786213131619220312414001606763604	0.82368765809804519828071783164405477351	1.19407891200684908002967190551542519	-0.099362965987974743834345492168706232433	-0.7876050391117561416290010293234666426	-0.9628426152212988549961368973137490877	0.72524251181556160384068610258675894202	1.e-37
0.5533089996335542444883819031112658566	1.8740636207979295284105012458198108866	-0.25316553476310515396695806314599763924	2.0341407812316909885228414985149327274	-2.090815403715109646743429113805840611	0.329165342110932715448655118795512898	0.78059634551994704930554385378394574256	0.3291653564287475531564567819583059173	0.58107752359005094246364261730290479258	0.1416185151863747207811095734373643171	1.1636728452006619742265874536530740776	0.8228012687327493815594506367288015416	1.1942915046567974824408240984577295404	-0.099518842529794328978486227486339930958	-0.78771334650022928060922703900078305448	-0.968646356040656618890711691648921107	0.7295490547466564147043559377932459645	0.
0.55654472477761011726316776219378787919	1.8744416186412006043449072399026347871	-0.25317918499785251508989701585290473118	2.0371546835043258413782452714105831491	-2.0909246457037229933237386391855087363	0.3291475944504650398699526978420889498	0.77936039425690555932159930564580799404	0.3291476088003244885027096883911689194	0.58113599371929020128134797615483947862	0.14159663157052546076203828228706178949	1.16476755599395449588043910478069806	0.82191558555874466401128730956166660013	1.194505306333718592865312146360009538	-0.099675604052923618708666696835091579473	-0.78782224927793163119093761970729128709	-0.9744525327093451141047441510224999114	0.73385629421252859616549177237785902117	4.e-38
0.55978044992166599003795362127630990175	1.874821711263617253523444271430743093	-0.25319290820083740923156762576759691229	2.0401862185330216725512320069873726825	-2.091034456749323908069788802813247016	0.32912975384779831444692512329153787971	0.77812523992144444603570023812427920792	0.32912976822880835914936546725211559737	0.58119478767819836154705872584492732134	0.1415746334962628560043641642696481138	1.1658627529341110589769712652339073818	0.82103060889944575293373431487319204882	1.1947203163971287730041266120150399533	-0.099833250060457439672963933198547788085	-0.78793174677505890999242078022702534948	-0.98026115869494580403585112591746704568	0.73816423387326517504548220174196529042	0.
0.5630161750657218628127394803588319243	1.875203896817061994543315553179399199	-0.2532067042606716583439921291998541884	2.04323538731204489998930890825173505	-2.0911448357084810045195186959878292824	0.32911182047824766502337055317409769959	0.77689088638273795646404308559539340882	0.329111834889509381556851918155269812	0.58125390517884509118893368613469488	0.14155252118060902037304509719626981928	1.1669584352628235208962031671276794276	0.8201463390756227643800371641689487892	1.1949365342034723778992261924020251339	-0.099991780053052842632234597058340042871	-0.7880418383187208364269770780037142193	-0.98607224745171293593745663306953223279	0.74247287738215282535784913278053843093	2.e-37
0.56625190020977773558752533944135394685	1.8755881734443352282023579149799871088	-0.25322057306543808467719044440581478929	2.046302190840466827045215647197082803	-2.0912557814322940355901017223887414997	0.32909379451790627765464911850647764079	0.77565733749768234661687039216765694116	0.3290938089585158372042164552888816943	0.58131334593192097672887911704074211504	0.1415302948415062075292194317866241297	1.1680546022224143561788201249924221069	0.819262776405399028265069485055288166	1.1951539591061323531774496128782808934	-0.10015119352893654494187305247126650114	-0.7881525232329541534314602590713732002	-0.9918858124205037873964167668770485702	0.74678222838565016138402362250587078044	7.e-38
0.56948762535383360836231119852387596941	1.8759745392791817907582967773692987066	-0.2532345145026923898641885098420916588	2.0493866301221489179260173259862122974	-2.091367292766413248106809047318398805	0.32907567614364165390288697050913264434	0.77442459711085240111901044503995116668	0.32907569061269032790192411963755055867	0.58137310964674211540070186600895076748	0.1415079546978115725098890031666406722	1.169151253055846950920331819336579265	0.81837992120424895504187561008490347325	1.1953725904554408676129267980040068387	-0.1003114899839124003433830787254789596	-0.7882638008387356900746642390654307037	-0.99770186702870913395809300906475160857	0.75109229052336021446605750538020649202	0.
0.572723350497889481137097057606397992	1.8763629924463168293669441320681915307	-0.2532485284594650171569601296161348008	2.0524887061657272363374676460955267005	-2.0914793685510571637712069593054906306	0.329057465533091855022266605253768211	0.77319266905445836154533251905972581236	0.32905748002966602000550365928960855449	0.58143319603125472213540853497139521924	0.14148550096929191971307759223684839691	1.17024838700673585998073098374020562	0.8174977737849959635109322966296135252	1.1955924275986899806836807141713553586	-0.10047266891136889591767496920619348902	-0.7883756704539954629408045046842113912	-1.0035204246901836762158048793081619312	0.7554030674280030892334922132539416851	1.e-37
0.57595907564194535391188291668892001451	1.8767535310614525459458773524459226746	-0.2532626148222630436398312873006638116	2.0556084199845976335520955837261172524	-2.091592007621032071894843702565479419	0.32903916286466173499031312999024890092	0.77196155714830326481282902990020078172	0.329039177387842877464277444926941565	0.5814936047920397508887307121686009648	0.14146293387661843744607622685192527349	1.1713460033193570261274245482946320781	0.81661633445781047019745887523622035562	1.1958134698801423446524334901436049368	-0.10063472980228667583411589901545083442	-0.7884881313936298192520379652037776489	-1.0093414988051767766686744841616981596	0.759714562725388805956057934977916276	0.
0.57919480078600122668666877577144203707	1.8771461532313246482149645059715028473	-0.25327677347707206718787715772241638908	2.0587457725969004972156935781873903977	-2.091705208805750768711525805712862818	0.32902076831751916268079445170029380288	0.7707312651997406916982029778971410648	0.32902078286638388401700426850748767193	0.58155433563431753040532226477739133718	0.14144025364136141932810450220117576548	1.172444101238657961301478987347086296	0.81573560353020793985391370220647926943	1.1960357166410419408458703466905603548	-0.10079767214524609174577263506285829323	-0.78860118296951461862264263145898965604	-1.0151651027602632451178489985891090691	0.7640267800343903247286708223429508287	0.
0.58243052593005709946145463485396405962	1.8775408570537189713035035949560750253	-0.2532910043093581021782311397385561448	2.0619007650255055372735641992376866914	-2.09181897092925152861390021744808163	0.3290022820715912332698698887208185211	0.76950179700363292627646267182319976621	0.3290022966452112546196021467851891318	0.58161538826195241414216709117184408352	0.14141746048598497275841392915846876159	1.1735426800102678895580766199407270301	0.81485558130704699716731561576738570532	1.196259167219624849719562700722332858	-0.10096149542643477955090464186447805063	-0.78871482449051845398058207169916932975	-1.0209912499282742780161072087026815363	0.76833972296691675376826674308790161551	0.
0.58566625107411297223624049393648608218	1.8779376406174981917183437855502927749	-0.25330530720406948154694514273464293864	2.0650733982979965303371830614062488301	-2.0919332928102171424059941208595681194	0.3289837043075604690353555948159106523	0.7682731563423095268034313179621930921	0.32898371890500263626589424190921529455	0.5816767623774574441975402791695369918	0.14139455463384171468767397122709756014	1.17464173888050785144810475680282882	0.8139762680905275995734488744195698708	1.1964838209511300543240783736298801342	-0.10112619912965526228348640752272179216	-0.78882905526251591097693987073913716047	-1.026819953668228535060374269000325724	0.77265339512788674190068165617376935941	0.
0.58890197621816884501102635301900810473	1.8783365020026286328436471472572657824	-0.25331968204563876512923452466373433516	2.0682636734466560231124251127993110976	-2.0920481732619940219951381562115506687	0.32896503520686100969931093150550682944	0.7670453469855263085778913210307612962	0.3289650498271872983515817413145343548	0.58173845768199902907403474320959206698	0.1413715363091674549266329734226179181	1.1757412770964007695796585042741809474	0.8130976641801892711023982131528307344	1.196709677167810276783282934063313363	-0.10129178273633257888890596979997534402	-0.78894387458840086537694414256305249232	-1.0326512273252633537486867162187837984	0.77696780011520205562008269193817757862	1.2e-37
0.59213770136222471778581221210153012728	1.8787374392802071611443834718030981	-0.253334128717984654221046426624980596	2.0714715915084499955128811582469944598	-2.0921636110926113709484523701947041806	0.32894627495167479246490031630620009134	0.76581837269042473929643027538646520883	0.32894628959394231273228507465862185139	0.58180047387540163510407717658870098485	0.14134840573707586722619941923636056883	1.1768412939056814751003953456711468543	0.81221976987290939717725564898257687083	1.196936735198942847395228883928231294	-0.10145824572552193864010641862308002859	-0.78905928176809981792596382090709076565	-1.038485084230566102623002840736324094	0.78128294151972134109501644712485179447	0.
0.59537342650628059056059807118405214984	1.879140450512488172231076117395142204	-0.25334864710451391229884868732239580378	2.074697153525012484071535467985631475	-2.0922796051048004203243311730626899174	0.32892742372492772189453315942777808208	0.76459223720149174739044184541825374085	0.3289274383881887236232094258351776931	0.58186281065615249136610119670264462183	0.141325163143553148361953517820130372	1.1779417885568066948452957722977129395	0.81134258546290158028543695633311122164	1.1971649943708406059668698994837448342	-0.1016255875739164009515517159265560133	-0.78917527609858526618370748982490018459	-1.0443215377013056739118669547971310539	0.78559882292523407148477384778789209396	0.
0.59860915165033646333538393026657417239	1.8795455337529106659689886824324693	-0.25336323708812329183637875344683555924	2.0779403605426301662853366727180530376	-2.092396154096013729216112945709340359	0.32890848171028582978595505946038366097	0.7633669442505199438138466564617589512	0.3289084963935877074960893034683986862	0.58192546772140630791986212330538883737	0.14130180875545266545867079924059032561	1.1790427602989649988939061918880767187	0.81046611124171405643887985594813063878	1.1973944540068628349905438230145663623	-0.1017938077558545803415902522500049992	-0.78929185687388911281877877074397985388	-1.0501606010405641162973410414812939313	0.78991544790843467992444315109555716126	2.e-37
0.6018448767943923361101697893490961949	1.879952687046125409796578616445297983	-0.25337789855120146715578043152813742627	2.081201213612226906513784480161186532	-2.092513256858444549426195080171222998	0.32888944909215142519169680359584031104	0.7621424975565682577257486670097960745	0.32888946379453672311959723510337996914	0.58198844476699000718872078489635359209	0.1412783428004895917872093478704500716	1.1801442083820867082866632353373727594	0.80959034749822817233805203283862909848	1.1976251134274262242733226165673003524	-0.10196290574332837630145294238357956164	-0.7894090233851161098575435814266436373	-1.056002287537268408522315500854805052	0.794232820038896878525573955906174422	7.e-38
0.6050806019384482088849556484316182175	1.8803619084280221894943389443797747635	-0.253392631375630973256915809184470637	2.084479713789348264081517739798709776	-2.0926309121790462536850830008869012679	0.32887032605565923473160344270081524699	0.76091890082592298649099846613257454816	0.32887034077616565189302681186832312005	0.58205174148740746831629468781658265884	0.14125476550723553126724933451902698801	1.1812461320568537626501379266457299996	0.8087152945186569231519587294279123422	1.1978569719500158666283306908294406	-0.1021328810059907278241378084756122084	-0.7895267749204573383840365338444401773	-1.0618466104661223745952413764401330904	0.79855094287904816373704191816078282132	0.
0.60831632708250408165974150751414024005	1.880773195925757146035193003840059884	-0.25340743544279015051924232342277850451	2.087775862134145963981713547205201003	-2.092749118839551826781232920734516287	0.32885111278667253336231406402711149446	0.75969615775205926039170540114635198479	0.3288511275243329286354787341276975677	0.58211535757584428433040366791498858642	0.14123107710511313191341968185416848168	1.1823485305747095474884378572741402396	0.80784095258654355081637989868026038254	1.198090028889196284234730205543560558	-0.10230373301116339234154265648485250657	-0.78964511076520372314913590716879381707	-1.067693583087538741016058040231420086	0.80286981998414450835705735583778687382	0.
0.6115520522265599544345273665966622626	1.881186547557780199034020398887418206	-0.25342231063355509532157067319948975089	2.0910896597113623313832013112873625811	-2.0928678756164934191742075566943906265	0.32883180947177926571475627135151746663	0.75847427201560292244187756436709696865	0.3288318242256216629467297507200893512	0.5821792927241725319296192642759563486	0.14120727782439068844671112778538323534	1.183451403187868680887746923291217521	0.80696732198276020277467294134251735425	1.1983242835566224852824486285045210613	-0.1024754612238447488401762834871520192	-0.78976403020175958166699103784259976678	-1.0735432186475713374625703274867410168	0.80718945490224524061427076199736587577	2.e-37
0.61478777737061582720931322567918428516	1.8816019613338625542051951443749842572	-0.25343725682830161637749341572821836721	2.0944211075903146898319711139001527261	-2.09298718128122196235340718934505317	0.32881241629828815821661612768062177821	0.75725324728429282364341044169761021472	0.328812431067335751347499399587161964	0.58224354662295555373752074822452197065	0.14118336789617673432353049543109307787	1.1845547491493267593985959937813332071	0.80609440298550665104209569162263502	1.1985597352610510504960425924580009607	-0.1026480651067176248777910303721089737	-0.78988353250965620717747853124428614389	-1.079395530377847440707712774118320606	0.8115098511741881105102820398958297411	0.
0.61802350251467169998409908476170630771	1.88201943525512429520900218720914268	-0.2534522739069071968218447163824964803	2.0977702068448797242435798328243937509	-2.0931070345999268453746359971824452744	0.3287929334542248220851125066186505105	0.7560330872129435340232147615096442901	0.32879294823749598029409527595060058681	0.58230811896145275283929558674307337493	0.14115934755241462339724336425520698676	1.1856585677128700628566704862084275039	0.80522219587030907151206978035155814894	1.1987963833083512491610019376562320468	-0.10282154412015714728469904356098064571	-0.7900036169655654850493041077325423551	-1.0852505314955002631375078485584717528	0.81583101233356454380835549503308692721	0.
0.62125922765872757275888494384422833026	1.882438967314062059442145393045093651	-0.25346736174875296197597564316981906609	2.101136958553477809957906860259954841	-2.093227434333655653543353514293271042	0.32877336112832784737671965156451166991	0.75481379544340846976152943538183843697	0.3287733759248361202484306666583032687	0.58237300942762439943386633029938591734	0.1411352170258771014551436869971420459	1.1867628581330852179008582450895010501	0.80435070091001888339756328597493394474	1.1990342270015161842513318544128363438	-0.1029958977222386162836875035667611718	-0.7901242828433135420856951152248245864	-1.0911082352031015865504552628934604842	0.82015294190669508394185603272309840634	4.e-38
0.62449495280278344553367080292675035282	1.8828605554945767922233473823628806154	-0.25348252023272565258657028934367504361	2.1045213637990573038708886409684363596	-2.093348379238333959827322517957127914	0.32875369951004488823726081970235425664	0.75359537560454343669596230132284146794	0.3287537143187990109480947459708661366	0.58243821770813644942946929355104136342	0.14111097655016086786177666234753283096	1.1878676196653688199570929560904946226	0.80347991837481164870361912094829043272	1.1992732656406739662685666232542464373	-0.10317112536874540278466106052541089887	-0.79024552941389442821921055263236564207	-1.0969686546885945407718296260178701839	0.82447564341260502211057277432326641119	0.
0.6277306779468393183084566620092723754	1.883284197772001590368227594636070829	-0.25349774923721960383918773713570990373	2.1079234236690788097567358733156673099	-2.09346986806478519035189379703306939	0.32873394878952873949442225656266515189	0.75237783131217059047021214849421615971	0.328733963609532638019701173420965129	0.58250374348836537480785173333627038567	0.14108662635968112753886592844815046172	1.1889728515659370134529850860727194549	0.8026098485321860316292110055077858442	1.1995134985230989154011003353216740842	-0.103347226513176868608243384834517287	-0.79036735594548383011179986397088848721	-1.1028318031252265307689914815122749487	0.82879912036300021589281593384614865877	0.
0.63096640309089519108324252109179439792	1.883709892113129618546853636580510634	-0.2535130486401387295992714449693336198	2.111343139255499403091099404013748238	-2.0935918995587505341463286923967675891	0.32871410915763340475684517554016802149	0.75116116616904281356605283105972278766	0.3287141239878862010976725728000455625	0.58256958645240300558857419634993847293	0.1410621666896661335180239680993321597	1.1900785530918350300361300623081269696	0.80174049164696281778521968726195275388	1.199754924943222791608945923204731069	-0.10352420060675630938439296960868317059	-0.79048976170345281611979449780393758368	-1.1086976936714823090061590590303447359	0.8331233762622430965782017142391649514	1.e-37
0.63420212823495106385802838017431642048	1.884137636476242109415406367399859608	-0.25352841831889851218109554180133030942	2.1147805116547568274899606484403884038	-2.0937144724609089185040041946507162923	0.3286941808059101561592857314911518669	0.74994538376480850944244985628510175311	0.3286941956454061735895683494269104692	0.58263574628306138321856528878281613937	0.14103759777615172029540154252249660717	1.1911847235009466845668774112118388203	0.8008718479812839931217701124364125471	1.1999975441926460522433006776473008384	-0.1037020470984389198810071306586635146	-0.79061274595038161213972579123537502657	-1.1145663394710171967126388386164147181	0.8374484146073288655301396542325827214	1.e-37
0.63743785337900693663281423925683844	1.8845674288111364419460513586557033306	-0.25354385815042799743636290429807637324	2.1182355419677536587886528232529576503	-2.0938375855068970405863073409159085488	0.32867416392660358590887668073663534195	0.74873048767597681397938751801350711991	0.3286741787743323542422899607906468792	0.58270222266187762521594617229100288682	0.14101291985597582822147828642904375434	1.1922913620520038286612575317833845493	0.800003917794611882450495145197813696	1.2002413555601491368073276627081906072	-0.10388076543491978151122592344160710298	-0.79073630794607340781734537531131332913	-1.1204377536525904535769625549362498178	0.84177423888786187981130170035310438366	7.e-38
0.64067357852306280940760009833936046558	1.8849992670591542979034457414292308116	-0.253559368011171795123736367187191679	2.1217082312998414381511150155165584604	-2.0939612374273294561489401172715035567	0.3286540587126476497819638122476126709	0.74751648146588322440328981950969579992	0.3286540735675939106587627381603351432	0.5827690152691188008958969166364710342	0.1409881331667730191574275705538974791	1.193398468004595761561518833362495109	0.79913670134372834744665900972694833928	1.2004863583317037784655384789476549524	-0.10406035506064187177002258248802104683	-0.79086044694756819261352220349070668348	-1.126311949329998796763696083774282383	0.8461008525860322273189573942599364083	0.
0.64390930366711868218238595742188248814	1.8854331491532098956263765017305576419	-0.25357494777709208449633713432108394272	2.1251985807608047748324224033469155472	-2.094085426947818724804128144831108881	0.32863386535766170272175168190489253775	0.74630336868465564584879841549169557368	0.32863388021880541491532855483927008496	0.58283612378378681800657382571210310472	0.14096323794696898362944180262105624951	1.1945060406191785981142860898875756916	0.79827019888273404401346049766776290755	1.2007325517904843419089487370759337528	-0.10424081541780409535006972298412114793	-0.79098516220915662121925156501105071722	-1.1321889396020100699502694840836317283	0.8504282591765924916653417919149581039	7.e-38
0.6471450288111745549571718165044045107	1.8858690730178183002727098486906509282	-0.25359059732367062504422785587528285368	2.1287065914648454192174170873023839869	-2.0942101527889956112319118362889736698	0.32861358405594652668691335298023612401	0.74509115286918085568979310807568804766	0.32861359892226287143000381135939756558	0.58290354788362332010314874122741049293	0.1409382344357750397121148132856991279	1.19561407915708459363882838082706376	0.79740441066304773888848546880358308928	1.2009799352168791871831487165177103913	-0.10442214594636933668661783623085697656	-0.7911104529823939078121936311751381486	-1.1380687375522970630795965411490706198	0.854756462126834707029662055581508536	0.
0.65038075395523042773195767558692653324	1.8863070365691238096855583630325116116	-0.25360631652591077232888454957798817586	2.1322322645305663067580093059361251196	-2.094335413666529341753413552488685997	0.32859321500248035090123018134709650974	0.743879837543071385750732270461235403	0.32859322987293973723166854663771349109	0.58297128724511459448811313693689208899	0.14091312287318262387167381117412013333	1.1967225828805314254704069957534481243	0.79653933693340568536994265863647382095	1.201228507888502059086424201408404468	-0.10460434608407253368088198166610773611	-0.7912363185161137486473704914335500937	-1.1439513562493714835226534160845984427	0.85908546489656750319980347524495621379	4.e-38
0.6536164790992863005067435346694485558	1.88674703771492841503834309077543938	-0.2536221052583394988466515593892608188	2.135775601080955573431428446216522409	-2.094461208291147915678718470610775238	0.32857275839291486465423022370135310274	0.74266942621663282248765352963153442693	0.32857277326648293478015502725342021019	0.5830393415434964905460715036781948558	0.14088790349995777399953467561961802108	1.1978315510526314309661599697075171165	0.79567497793986105803799641462700042754	1.2014782690802035017450763338897796808	-0.1047874152664287723512040098320592369	-0.79136275805644227247489114165776604439	-1.149836808746518079343569419465587783	0.8634152709380934410132665467475996897	5.e-38
0.65685220424334217328152939375197057835	1.8871890743547203354162414310511622712	-0.25363796339500941985816705183850310672	2.1393366022433705433413773758185149244	-2.0945875353686584708417803002890016586	0.3285522144235712228026876322398151808	0.74145992238683152520651068468616153444	0.32855222929920885748709795553731915221	0.58310771045275934830134004863264000432	0.14086257655763560486632117313942339534	1.1989409829374008017634702851045043366	0.79481133392578344634420483288860567324	1.2017292180640822979731244228865576157	-0.10497135292674140216104112409491708858	-0.79148977084681201827784336098663128603	-1.155725108081728915358148459794114393	0.8677458836961865383983542198683209136	5.e-38
0.6600879293873980460563152528344926009	1.8876331443797026254913684261656330552	-0.25365389080950082412074313626777584014	2.1429152691495216890836823781272205589	-2.09471439359996770273456555260831111	0.3285315832914360441227304714654255902	0.74025132953726276236493272547825681756	0.32853159816809936808729351275156051083	0.58317639364565293702676804735976810449	0.14083714228851477622614112133736069254	1.2000508777997687340832590185214404514	0.79394840513185840693978197685950699342	1.2019813541094969330236319159392131097	-0.10515615849611017177262708427410942376	-0.79161735612797593982378972567976066103	-1.161616267277637802675087339999603779	0.87207730660806998720813308699881640891	2.e-38
0.66332365453145391883110111191701462346	1.8880792456728218554489387424081517061	-0.25366988737492370946068454825969908322	2.1465116029354565654976345233624183472	-2.09484178168110233665248167870602911	0.3285108651941574026621807943871511138	0.73904365113811926598197648695126135955	0.32851088007079779001019085860242379836	0.58324539079369140373231024978504138868	0.14081160093565195380055067010747921253	1.2011612349055865348731426233641806537	0.7930861917960870746111285446643382635	1.2022346764830770823389731007169630698	-0.10534183140343938497495985200847716932	-0.79174551313802143652363202594514720463	-1.1675102993414548824074867584572038364	0.8764095431033940610312146642807786712	0.
0.66655937967550979160588697099953664601	1.8885273761087968623215990743242261666	-0.25368595296391982312253294306136208026	2.150125604741543717423786824318983297	-2.0949696983032296522629949467431299944	0.32849006033004081224261858934114402963	0.7378368906461602041590074529356878156	0.3284900752056048919010074856527389248	0.5833147015671582313619995062001988227	0.14078595274285626337126181423233484492	1.2022720535216366835878949187834130999	0.79222469415378583168881662632512512554	1.202489184448735122907456468590693527	-0.1055283710754460765345889542778437425	-0.7918742411123844100919639399947373976	-1.17340721726490136424056258812847256	0.8807425966042142141549435703983358555	1.e-37
0.66979510481956566438067283008205866856	1.8889775335541475718891057529466005809	-0.25370208744866470683223019512701728009	2.1537572757124565620885051691897552382	-2.0950981421526780600092333134617796643	0.32846916889804520426052039860890259254	0.7366310515046805716934850190430302345	0.32846918377147486544081902051470327561	0.58338432563511120652809920051184594562	0.14076019795468373821025808429463103825	1.203383332915641849407158998505015172	0.79136391243758603579397116750860215849	1.2027448772676776678338399606513576634	-0.10571577693666820771750727581921835785	-0.79200353928386334650341584176679836594	-1.1793070340241444205397587333570690215	0.88507647052496937184813887796907970341	0.
0.6730308299636215371554586891645806911	1.889429715867223890287001748623194389	-0.25371829070086974651023291142331165164	2.1574066169971572467243901534249755124	-2.0952271119109577287463944902941136616	0.32844819109777889893426940740431232652	0.7354261371434809987453769172009511395	0.32844820596801129661288474945522613885	0.58345426266538739661130693790256418254	0.14073433681643176007495233052637346812	1.2044950723562738636937599272981695947	0.7905038468774338057836224363149141814	1.203001754198417123732141353785355121	-0.10590404840947288123159675984925696259	-0.792133406882633422739591213251243755	-1.1852097625797322366745832999270962426	0.889411168272460412120458550555027764	6.e-38
0.67626655510767740993024454824710271367	1.8898839208982346621084887694932593229	-0.25373456259178422646593818326036859489	2.1610736297488804803567736585885811602	-2.0953566062547812617762419922002035824	0.32842712712949557016463306389141885215	0.73422215097883797748930323814882100476	0.32842714199546313058005708502660311134	0.58352451232460813606149229132059657266	0.14070836957413349400147669113482323946	1.2056072711131626475013380758679368596	0.7896444977005898657471287324321373514	1.2032598144967832705453535027695020857	-0.1060931849140645753303743846357161804	-0.79226384313626063778481542136632075461	-1.191115415876529217366715807290818066	0.89374669324582883905622437071535211488	0.
0.67950228025173328270503040732962473622	1.8903401464892767086822852594643939204	-0.25375090299219738866489277185496192723	2.164758315125117350735394313722354044	-2.0954866238560844344641851981575296768	0.3284059771940902040969543622420702397	0.73301909641347450672407327764492912097	0.32840599205472063026821372170735315502	0.58359507427818402169673753042898594805	0.1406822964745523171052413097848563639	1.206719928456905093897367753460720332	0.7887858651316294469583500266249994122	1.2035190574159348634041201500293791153	-0.1062831858684933968420372681653685535	-0.79239484726971596759602585950497356388	-1.1970240068436513551211388128831497009	0.89808304883653564821416485788982783076	1.e-37
0.68273800539578915547981626641214675878	1.890798390474363909126438497212488062	-0.25376731177244049535238548937148626719	2.1684606742875991009362511895422425421	-2.0956171633820469581673176110945049411	0.3283847414930950516426384452133712454	0.73181697683653115418946666013085002686	0.3283847563473113289048101271029750656	0.5836659481903199169078542925640281279	0.14065611776517624165028555455501706206	1.207833043659073905030897357451121502	0.78792794939244224751784558331550274593	1.2037794822063712561353693312175121937	-0.1064740506886633528543032096258043602	-0.79252641850538954296370915430489731052	-1.202935548394401747851377205770701721	0.90242023842834038332420848104234599894	1.e-37
0.68597373053984502825460212549466878133	1.891258650679456372248029482063348717	-0.25378378880238889718700879252474112209	2.1721807084022809011744786778590563402	-2.095748223495113316303638557043821989	0.328363420228675574992414287455525791	0.73061579562353753667211372395376232724	0.32836343507539597655071827319220328612	0.58373713372401996449485588786905041894	0.14062983369421233257543773365604196166	1.2089466159922263835876923348460584913	0.7870707507022324497008093506622724859	1.204041088115944046016896310767369411	-0.106665778788340640809980238775602207	-0.79265855606310485053716583179639086634	-1.2088500534262062845352260062772867413	0.90675826539728038562892364075185298074	0.
0.68920945568390090102938798457719080388	1.8917209249224896616820655816712397394	-0.2538003339514641051532709334102436939	2.175918418639325590189328600381170607	-2.0958798028530136370768616690337587291	0.32834201360362638834305668494805855123	0.7294155561363842175973277018805983949	0.328342028441764480845410590684405909	0.58380863054109260804217803367603023958	0.14060344451058111972862333963911648367	1.2100606447299131785801573872561523253	0.78621426927751879473877943832936596379	1.20430387438986873940000489472191395	-0.10685836957916195676269635968605899727	-0.7927912591601329559273396041724340762	-1.2147675348205494859235265561945614072	0.91109713311165023506108541706489720076	0.
0.69244518082795677380417384365971282644	1.8921852110134040879931035539639965741	-0.2538169470886358668517603922822408212	2.179673806173087397220893868049133084	-2.0960119001087846160978501216000304303	0.32832052182136719295878109531433139429	0.728216261723295022005012451805818108	0.32832053664983184208693716267994796816	0.58388043830215562163210716267110771084	0.1405769504639110050253943626351251288	1.2111751291466869852363525442414567746	0.78535850533213471493262367560402553706	1.204567840270736437803201672011243196	-0.10705182247064282153837803426654514938	-0.7929245270112067486171527973858577642	-1.220688005442910506379083095456303834	0.91543684493198138373395905291397843755	2.e-38
0.69568090597201264657895970274223484899	1.8926515067541740654252647893513449303	-0.25383362808242424703711995978924601058	2.1834468721820956441410127466631953794	-2.096144513910790486906100311806369603	0.3282989450859387067277487890288973135	0.72701791571879976871917414157692269261	0.32829895990363408280523646498220356411	0.58395255666664114773031950848317565119	0.14055035180453266476029374454432401805	1.2122900685181111988108041421060029528	0.7845034590772285229381314654312716547	1.2048329849985255440839824628364971724	-0.10724613687018592454475690393719001122	-0.79305835882853520815222251663741283735	-1.2266114781426992969788125309114126809	0.91977740421102198180997327506311621994	0.
0.69891663111606851935374556182475687155	1.893119809938837529993707117305235802	-0.25385037680090171222892311332262753748	2.1872376178490384265934107253648169792	-2.096277642902744036487484656678929712	0.32827728360199858833960578448364565216	0.7258205214437074194880886684881068724	0.3282772984078241719596957700633280979	0.5840249852928007430773558567005595651	0.14052364878347344729018330518993887572	1.213405462120768522156194761837544179	0.78364913072126365806119156640747565301	1.205099307810613488306773214905273409	-0.10744131218308948499075888102099742598	-0.7931927538218176910776030758014916505	-1.2325379657531929296083757502020117609	0.92411881429371689577064378287955092407	5.e-38
0.7021523562601243921285314209072788941	1.893590118353525421369014086378491336	-0.25386719311169521948235167389706637606	2.191046044360746277105694028267927958	-2.0964112857237276682920024292361233951	0.32825553757481735626034685931373841028	0.72462408220507964488965281918313915857	0.32825555236766794393064175221043440204	0.5840977238377104324120218542940672211	0.14049684165245176632068850429810735143	1.2145213092322695268591415291813515584	0.78279552047001898941496615668838006093	1.2053668079417884729055814166306111482	-0.1076373478125556302437934164701749359	-0.79332771119825823816530895711212269518	-1.2384674810914720839678206275315691956	0.92846107851718791926397467986199367067	5.e-38
0.70538808140418026490331727998980091665	1.8940624297764912252416827974350129619	-0.25388407688198830914353045787871068161	2.19487215290817580902211761617146866	-2.0965454410082145098423381750623896148	0.32823370721027430263026962506418178188	0.72342860129620480673813008176682764349	0.32823372198904001243545889166317213735	0.58417077195727576986102727051729809011	0.14046993066387149001390334331075311936	1.2156376091312611677841286593303353026	0.78194262852658917577187661379124669343	1.2056354846242612367600035674196750235	-0.10783424315969879108654942546889170378	-0.79346323016257990139942961944336870917	-1.244400036958357697212542468813796717	0.9328042002107141765357508677773439295	0.
0.7086238065482361376781031390723229392	1.894536741978140576317561112681945105	-0.25390102797852320157188203885904843855	2.1987159446863933425758371615254418781	-2.096680107386089565275939111781492183	0.3282117927148534022405996852313092465	0.72223408199657235673094622607324785402	0.32821180747841967952294771189198696052	0.58424412930623690782454871477690474829	0.14044291607081632614239632070303517476	1.2167543610974352508492118813694152697	0.78109045509138508195170459222760654849	1.2059053370876768377917823589409553072	-0.10803199762355411361476459512154889574	-0.79359930991703909023365561522942090139	-1.2503356461383477772681943365957820929	0.93714818269571271853998577617836996588	0.
0.71185953169229201045288899815484496176	1.8950130527210609209396151939337696722	-0.25391804626760289775934283191722657343	2.2025774208945585135938011379838726687	-2.0968152834826709120782660007411009434	0.32818979429563921673411450882280530294	0.721040527571847651046399102007941449	0.32818980904288683979157912628581361109	0.58431779553817367318928078785342965367	0.14041579812704420351151427501599061932	1.21787156441153685386730311608732286	0.78023900036213425158156381654715279965	1.206176364559126453693425756563104321	-0.10823061060108588752411656793471311833	-0.79373594966143993662096891212891161876	-1.25627432139955438041712466485735403	0.94149302928571931178326189825470262949	0.
0.71509525683634788322767485723736698431	1.8954913597600512384973696264887127267	-0.2539351316150932837838555253144063148	2.2064565827359078654444896606631970253	-2.0969509679187309414204286274426996233	0.32816771216031279417627008372301272116	0.7198479412738471805841285726341309536	0.32816772689011787997814879382935776676	0.58439177030551065070056768337807230412	0.14038857708698164987175822836332327177	1.2189892183553727002882763147634629284	0.77938826453388143606198937062950477415	1.2064485662631592004002393202997294594	-0.10843008148719599053342207641042042854	-0.79387314859314867831828169941366712627	-1.2622160754936407538147571240660920747	0.9458387432863694199542135985905018103	1.e-37
0.71833098198040375600246071631988900687	1.8959716608421518207859652919986713356	-0.25395228388642523903460618343409133638	2.2103534314177384248377389017365311922	-2.0970871593105176415147250435120196441	0.32814554651714756414307049482385950648	0.71865632634051421652018713464898241471	0.32814556122838157406307146743594023064	0.58446605325952227332547654343851818192	0.14036125320571816654241507046370659046	1.22010732221181948567966508710708111	0.7785382477989891795713958226131190569	1.2067219414217939679175451167570802669	-0.108630409674732348691337718764563796	-0.79401090590710805996960070304357161238	-1.2681609211557586435923498536098235511	0.95018532799537937838130583059583903438	0.
0.7215667071244596287772465754024110294	1.8964539537066741084774227156598005538	-0.25396950294659674814653065228664110628	2.214267968151391262084890208992326056	-2.0972238562697759234019386389325015476	0.32812329757500522847164884814587872075	0.717465685995894870828647248868938741	0.32812331226653497403828359827670724036	0.58454064405033791943895198921649338586	0.14033382673900059996702612407394874652	1.221225875264832156786252580965943788	0.777688950347138459939177302911460269	1.2069964892545312731153019651288077329	-0.10883159455449741231377517952883476722	-0.79414922079585175147211275428002044747	-1.2741088711044857692005752050847368118	0.95453278670252776135399351925821088649	0.
0.72480243226851550155203243448493305197	1.8969382360852305838652062494501209819	-0.253986788660175016581518235566529669	2.2182001941522350364247492567530553106	-2.0973610574037689885823737977881049766	0.32810096554333164781881220954277768854	0.71627602345011457140174055040741337771	0.328100980214019296483094690097316841	0.58461554232694701666546687446508366913	0.14030629794322751042054364810747783153	1.2223448767994521430115504191810253528	0.77684037236532938521574067383971590294	1.2072722089783651291029390372764635611	-0.10903363551525664729951825894092160154	-0.79428809244951878313039852882408096656	-1.280059938041763464645114997673321935	0.95888112268963694233401273499248857617	0.
0.72803815741257137432681829356745507453	1.8974245057017647190634118234708837519	-0.2540041408912985897952016160397297687	2.2221501106396495270352262678173400266	-2.0974987613152997379230406476107948095	0.32807855063215272417632523181892328733	0.71508734189935495138205318827480123943	0.32807856528085580509607884402534941009	0.58469074773720415220897252960501098139	0.14027866707544353808839822280588244935	1.2234643261018155401652305530727613555	0.77599251403788194576602287834405249817	1.207549099807794930796506459288384098	-0.10923653194374704156946031951328293348	-0.79442752005586799710518164684455340321	-1.2860141346528344872745041364389795586	0.96323033923055484707814756902023625436	3.e-38
0.7312738825566272471016041526499770971	1.897912760272580978768321875886008435	-0.2540215595036794759229577331150891794	2.2261177188370091502905684143942614272	-2.097636966602732221197459077520889002	0.32805605305207027947718904417557443519	0.71389964452583115229606433471955132025	0.32805606767764168931946686512890550252	0.58476625992783418950392701618737622372	0.14025093439333376673333608496960403078	1.224584222459161246328585065390495778	0.775145375546436821710301431087635972	1.2078271609548373562951679418822571896	-0.10944028322468562638276078500792855195	-0.79456750280029251466257148558757180119	-1.29197147360618099473617796975107667	0.96758043959113689967594158959697084952	5.e-38
0.73450960770068311987639001173249911963	1.8984029975063748768470358388972024709	-0.25403904436060527193000633458267164764	2.23010301997166646394661214016990142	-2.0977756718600131267753540779338751243	0.3280334730142579304562894263991338834	0.71271293449776954056851553637790233751	0.32803348761554593921563394827866654847	0.58484207854443739102114612315468482534	0.14022310015521808517292442038012635485	1.225704565159839049681247357117185678	0.77429895706995624553597416047659773551	1.2081063916290382836754551199620913971	-0.10964488874077801226718047505207101727	-0.79470803986583421873363822599995709819	-1.2979319675534626908033460268635668701	0.97193142702922816151856764667189365647	0.
0.7377453328447389926511758708150211422	1.8988952151042630858232399331716029316	-0.25405659532494129315655388025827931369	2.2341060152749356587805784935633205694	-2.0979148756766933107792867117836931459	0.32801081073045695989208339135242141602	0.71152721496938583696565112106017780914	0.3280108253063052167259826486509716817	0.5849182032314945470617612108672265832	0.1401951646200455467804565260691387495	1.226825353493317668149025582986892739	0.77345325878472491969981546662440126902	1.2083867910374847228235005682434645969	-0.10985034787272693932077429058335670692	-0.79484913043319825129127333443093766729	-1.3038956291294551406621750600471080368	0.9762833047946456631813096677185339951	0.
0.7409810579887948654259617298975431647	1.899389410759813598477000217527008322	-0.25407421225913270619946315040403052965	2.2381267059820760383262650089880412501	-2.0980545766379493651755715346095058856	0.32798806641297218438260349458501849594	0.71034248908086365850506343580153018538	0.32798808096221972346364633394300849918	0.58499463363237211037346142865986190167	0.14016712804738872722833672102940582079	1.2279465867501927407247914411280836001	0.77260828086435098904007226318383830995	1.20866835838481676191770660567611127	-0.11005665999924084162756971961013044185	-0.794990773680767525055192512039899063	-1.30986247095198825632951261184671028	0.9806360761291609292134442278079356649	1.e-37
0.74421678313285073820074758898006518729	1.8998855821590759407161512687240276922	-0.2540918950252066650676902637048292027	2.242165093332275487296607763898932504	-2.0981947733246052242055358378829323727	0.32796524027466781879769947384647623992	0.70915875995833347234702566749819503878	0.327965254796149065182325941969355744	0.58507136938932733642330996553687251883	0.14013899069743808068946129090433235499	1.2290682642221947703211698736674348577	0.7717640234797670678151857658729719303	1.2089510928732395281782827226950078384	-0.11026382449704242553594326586624447276	-0.79513296878461724903570041189283071468	-1.3158325056218849528351098558801049627	0.9849897442664826958135280697359963196	1.3e-37
0.74745250827690661097553344806258720985	1.900383726980611434888411169521760705	-0.25410964348477445054957053168478755562	2.2462211785686339292927324423343117142	-2.09833546431315380857460602211698753	0.32794233252896333755103742790525165271	0.7079760307138519611637870161908995946	0.32794234702150811306478011862777370065	0.58514841014351342916180963588275077018	0.14011075283099629471191612594480336921	1.230190385202197018015550306567095139	0.77092048679923132118421530382049016752	1.2092349937025351625000820051623530298	-0.11047184074087726154747013299031551819	-0.79527571491852946742807720572313605607	-1.3218057457228999758061657645960735571	0.98934431243223982136165074779045138653	0.
0.7506882334209624837503193071451092324	1.900883842895523512704343350394607869	-0.25412745749903361273011720791447689213	2.25029496293814677439733602444393654	-2.0984766481757787068172771009458486066	0.32791934338982933283503723929357659198	0.70679430444538179946436162704531016438	0.3279193578522628619741493098480300204	0.5852257555349846921132480658018504124	0.1400824147094726439816010629927644553	1.231312948984223348550462480995501614	0.77007767098832860094222035097203921608	1.209520060070074807585777756045153435	-0.1106807081035223895641434501889015865	-0.79541901125400761137049180427968426272	-1.327782203821658901089856091187772955	0.99369978384396438977240578337373597427	1.e-37
0.75392395856501835652510516622763125495	1.9013859275674880807166340134535135023	-0.25414533692877011675378731748095365548	2.2543864476916883601297963587750888381	-2.0986183234803758974066542249531733123	0.32789627307178336996164415264241258914	0.70561358423677184034805691922838770945	0.32789628750292628581001320224669882146	0.5853034052027016846220363019731066414	0.1400539765948773431862947676256429181	1.2324359548634560269416785884698642146	0.76923557620997163533214465857124883637	1.209806291170830609193781942957672065	-0.11089042595579493723840727364514922449	-0.79556285696029106312300263420235832387	-1.3337618924675973085167418847889522405	0.99805616171107500670795450131073741333	0.
0.75715968370907422929989102531015327751	1.901889978652783914874881021564752478	-0.25416328163436049082753395901341519534	2.258495634083995369067684760071050968	-2.0987604887905754861193801534887925285	0.3278731217898858399508916971183605224	0.70443387315773771203944060912743207053	0.32787313618855419011714658681434756063	0.58538135878453638312487688494887330697	0.14002543874981589919652218145476581749	1.2335594021362434661413447513448197559	0.76839420262440227268235112819743406925	1.210093686197387730138857166556480718	-0.11110099366656075119574891319105521087	-0.7957072512043697319211246799820903333	-1.3397448241929001216237654939611729943	1.0024134492348602880992017009772014518	0.
0.76039540885313010207467688439267530006	1.9023959938003231399788665267495900568	-0.25418129147577397876205363021108727687	2.262622523373650266967704420458406034	-2.09890314266576352036698322775840813	0.32784988975973580951095497439991597704	0.70325517426384282384433120903803884622	0.3278499041247410620756007846427716361	0.58545961591727734719974257207568422783	0.139996801437483462770181487721871503	1.2346832901001079254287107672506935738	0.76755355038919277882896353784133921562	1.210382244339956376615295972658200028	-0.11131241060274304082412445617034878998	-0.79585219315099864167426722574775408206	-1.345731011512441135987342505589618389	1.0067716496084625421656880823833452479	4.e-38
0.76363113399718597484946274347519732262	1.9029039706516817151494035096745990223	-0.2541993663125746937290924704128468383	2.2667671168230647025159578178189831652	-2.0990462836611037944551000813526274101	0.32782657719746686854980482930357924156	0.70207749059647978062564389922930411751	0.32782659152761591803311976746247051764	0.5855381762366348903469761693793433467	0.13996806492165918000034794203823493785	1.235807618053753159677431760637820815	0.76671361965924718791827228971474809452	1.2106719647863838365306099710955671244	-0.11152467612933103445369817983791840197	-0.79599768196271252911485032960135078143	-1.3517204669237227063862935114303505574	1.0111307660168616431279651230090198906	0.
0.76686685914124184762424860255771934517	1.9034139068411299961798051000592759702	-0.2542175060039237762172581849391888975	2.2709294156984629233263841357847348541	-2.09918991032755972179519478228187858	0.32780318431974297535769489922288100335	0.7009008251828522054807851214722489833	0.32780319861383814869939297149506180527	0.58561703937724625522284069061377239916	0.1399392294667005437085241083006133725	1.236932385297072019105760923807988583	0.7658744105868027066005897081779052842	1.2109628467221665294041427228091356794	-0.11173778960938864760431669176566651744	-0.79614371679984045280602374473347874815	-1.3577132029068156217703393573670699635	1.015490801636859098224647422601693012	9.e-38
0.77010258428529772039903446164024136772	1.903925799995663313746937825812157227	-0.25423571040858155347252594838159588808	2.275109421269865164552139349995968052	-2.099334021211916212859827639605566212	0.32777971134375429961030613449732849605	0.69972518103595696970195148145074851136	0.32777972560059336216962930292832309	0.58569620497268079327552481682578707013	0.13991029533753774500356538504737350947	1.238057591131153999645463861708409958	0.76503592332143117121831695760090675022	1.2112548893304620675135668765176466171	-0.11195175040406316311417377556578967729	-0.79629029682052041167817398197233315195	-1.3637092319242991439930607103766904574	1.0198517596370623063577215324548456286	0.
0.7733383094293535931738203207227633903	1.9044396477350326204724972562731270883	-0.25425397938490970279734311103501688249	2.2793071348110710494747864666319755206	-2.099478614856801610059200692955511504	0.32775615848721306332085097367977866506	0.69855056115456682964558006317878793406	0.32775617270558922488919584114650472805	0.58577567265544514851087278206715417326	0.1398812627996680252047113857120114453	1.2391832348582927435588455633578401223	0.76419815801004055798526706430142237947	1.211548091792101327851440638675102529	-0.11216655787259392283770329661519715682	-0.79643742118071397344240244865177521352	-1.369708566421201233538541704480514886	1.0242136431778690098181794190156254392	0.
0.77657403457340946594860617980528541283	1.90495544767177517893756191775750238	-0.25427231279087341730782216958482793266	2.2835225575996429845577638914704922118	-2.099623689800709657520871246517691817	0.32773252596834937988828209501520803743	0.69737696852321346965932912741945363875	0.32773254014705130071755203203221211482	0.58585544205698844529820796923716939794	0.13985213211915002834419471364461103741	1.2403093157819934903508852838460396264	0.76336111479687654582833805521755775086	1.21184245328560053455335290684702415	-0.112382211372321030701609509180673397	-0.79658508903422091186738166311160029914	-1.3757112188249389507037282233952407156	1.028576455411451938018780695767985207	0.
0.77980975971746533872339203888780743538	1.905473197411245242129582218602542197	-0.25429071048404357255763589581118879762	2.2877556909168895073881719010533398075	-2.0997692445780214339023354925285498125	0.32770881400590709139076547040341294853	0.69620440611217095036247495406598338268	0.32770882814371888823966311054917308083	0.58593551280770748006159898782383755899	0.13982290356259815445938624736576229834	1.2414358332069804778785902784586178038	0.76252479382352413167812503264938951563	1.2121379729871733514241047014085002842	-0.1125987102586940668722175415202031368	-0.79673329953269385236570033490396661605	-1.3817172015452590170490661542967282378	1.032940199481743642859209942025624092	0.
0.78304548486152121149817789797032945794	1.905992894551644879799320895307754294	-0.25430917232159889938896951856674367932	2.2920065360478487186325265133230373092	-2.0999152777190274592481330692191233598	0.32768502281913960423378259133812697128	0.69503287687743956179975117069010191911	0.3276850369148408564253995517379851044	0.5860158845369519166054633974860672226	0.13979357739717691386891654210372138777	1.242562786439204293337600447595599305	0.7616891952289092981622104327204747576	1.212434650070742984138396859109431426	-0.11281605388528081273328968414030230196	-0.79688205182565292615602629710376408764	-1.38772652697417859198458155579671252	1.0373048785244215273051069558391778437	1.6e-37
0.78628121000557708427296375705285148049	1.906514536684054740821039766412443143	-0.25432769816032815556814951101862427347	2.2962750942812716221160963299176047176	-2.1000617877499496899869300427325754243	0.32766115262780572332796950621447038153	0.69386238376073008042593543839808302517	0.32766116668017147882586557364886931038	0.58609655687302948504094334414668915408	0.13976415389059528265490027335956813976	1.2436901747858491743114876747375511993	0.7608543191493007332729644107454780021	1.2127324837079542918096160496690834621	-0.11303424160377598649824899946871244514	-0.797031345060500431485952210019875795	-1.3937392074859261913975252436344604294	1.0416704956668930647041760205128977282	0.
0.78951693514963295704774961613537350304	1.907038121392464907597502098468866972	-0.2543462878566323016840420207547149451	2.30056136690960550599258625740520633	-2.1002087731929636155437234290335314934	0.32763720365216548491575556211730974131	0.69269292968944842942228454017287091651	0.327637217659966266413739061786855008	0.58617752944321118405797026870099962508	0.1397346333111010595464333938911837835	1.2448179975553402595530850814157807598	0.76002016571831160196982057597593292556	1.2130314730681859074987130490769449233	-0.11325327276400998914715149045208352863	-0.79718117838253550222377579247617605304	-1.3997552554368828041894602396436420632	1.046037054028281210483306034034510438	2.e-37
0.7927526602936888298225354752178955256	1.9075636462538057789150966641600313634	-0.25436494126652667903060047766828766951	2.3048653552289773125972295588012140984	-2.1003562325662203703321229178808443496	0.32761317611297598818502989202697845707	0.6915245175766807414875492257867701769	0.3276131900749777992122786186257256023	0.58625880187373648642119229799321787698	0.13970501592747522441074293015152783266	1.2459462540573507894858594014226907261	0.7591867350669013694400839341172759807	1.2133316173185623673136355878446524284	-0.11347314671395766046720042300619575394	-0.79733155093496878303511087620467766415	-1.4057746831655231852187623597963652741	1.0504045567194100053787608337772369918	4.e-38
0.79598838543774470259732133430041754815	1.908091108837978990923448896488907774	-0.25438365824564318978448870810871645374	2.309187060539177006409562365405264194	-2.1005041643838688748568609433651926784	0.32758907023148722581218323979377300331	0.6903571503211788233462041530280306683	0.32758908414645155685327860158395654667	0.58634037378981854752440729911049188296	0.1396753020090262985563897346719092636	1.247074943602809256306218393267418165	0.7583540273233776758193997519299265793	1.2136329156239662477213480123996312434	-0.11369386279974704494017778824326433661	-0.79748246185893711072670646898992390457	-1.4117975029923573289482614443704587747	1.0547730068427903701794421229654859482	3.e-38
0.7992241105818005753721071933829395707	1.9086205067078883754213967834884274176	-0.2544024386492324794169792353687169834	2.3135264841436409406951954419522975803	-2.100652567156078005348454541064427855	0.32756488622943791357026785025628266754	0.68919083080734602118083492317074542113	0.32756490009612174820003654433897727236	0.5864222448156494168447762290182058097	0.13964549182558470705077383865593709541	1.2482040655039065035879132754622400533	0.75752204261339826215993035239526143664	1.213935367147050310701231534900021196	-0.1139154203656681672286627768314219153	-0.79763391029351820128875304173434981447	-1.417823727219872124394648588536879138	1.059142407492606091832825303222721627	1.e-37
0.80245983572585644814689305246546159326	1.909151837419470954640227450305627295	-0.25442128233216612127998631428348072724	2.3178836273494352234000993932934630802	-2.1008014393890587913605642432010588802	0.32754062432905131913907851844557583059	0.68802556190522348617909689384709838684	0.3275406381462071401721359675629107946	0.5865044145744052521386035345803737434	0.13961558564749714325370663320432938622	1.2493336190741027752915812483419901186	0.75669078105997294743284684139624771525	1.2142389710482496563690787376193877622	-0.11413781875418181701235122926905024767	-0.79778589537574534216846182196533756832	-1.4238533681324731919783555183441044176	1.0635127617547000007569791964354842235	0.
0.8056955608699123209216789115479836158	1.9096850985217279717166649278545059225	-0.25444018914893880330622157281203533316	2.3222584914672390828691679358403134959	-2.1009507795850866407615774365793194845	0.3275162847530310902535032788700252322	0.68686134647047683936876199118363997978	0.32751629851940688590839297591126252817	0.5865868826882515362209576295435488487	0.13958558374562093576792503098855682642	1.2504636036281347140849422518259160434	0.75586024278346565635023381153186706997	1.2145437264857938827018003165143723106	-0.11436105730592834292609393151691263261	-0.7979384162406220893091334166868780966	-1.4298864379964269028701532317273607025	1.0678840727065603391948632400023581198	0.
0.8089312860139681936964647706305056384	1.9102202875567559560497274868842011876	-0.2544591589536705167635909708062309044	2.3266510778113282339590465381998018438	-2.1011005862425235915529485044641817172	0.32749186772455708232603138777027666157	0.685698187344383234897599501277144137	0.32749188143889635240385421368910750173	0.58666964877834829617189787293389670328	0.13955548639131841800652425959328751634	1.25159401848202230888162854768754941	0.7550304279015964977900147450052542472	1.2148496326157192519938824745553372996	-0.114585135359736455351585860223512283	-0.79809147202113696849038355210777827954	-1.4359229490598025814282407488336219026	1.0722563434173073204399162697535721	0.
0.81216701115802406647125062971302766092	1.910757402059777822737233863483061164	-0.25447819160010874700408511543238169262	2.3310613876995582451134109091755908783	-2.101250857855840589947855521048333538	0.32746737346728118567883927160855651716	0.6845360873538188208981955691009923054	0.32746738712832294775626677569329383288	0.58675271246485532481257492890097359648	0.13952529385645130057637813472484040007	1.252724862953075791509085347707622366	0.75420133652944389360603417079906466383	1.2151566885918808636775697752863376346	-0.11481005225263203781496299405705789262	-0.7982450618482781805066659034374918067	-1.4419629135524148913171013493823857696	1.0766295769476798787548098008213281695	1.e-37
0.8154027363020799392460364887955496835	1.9112964395591740052894314554739213354	-0.2544972869416306661475507734685917472	2.3354894224533479069670517250339966992	-2.101401592915639794144783092842603984	0.32744280220532315252040204780449812938	0.68337504931124659706130462351939537256	0.32744281581180194815696760617546396119	0.5868360733669374042949788324117375326	0.1394950064133750466756986779130641253	1.2538561363599024824184353770530343968	0.75337296877944675760397964501182105149	1.215464893565964833139700506594905182	-0.11503580731984696674289804524237812695	-0.79839918485104830972272469053789923945	-1.4480063436857664058968930775256383965	1.081003776350022609798136109752692838	0.
0.81863846144613581202082234787807170602	1.9118373975765136208189458661534576576	-0.25451644483124532764086967242308258171	2.3399351833976626030432688900604387443	-2.101552789908676903231712971351256509	0.32741815416326642380109913299074600604	0.6822150760147046680249449155030766177	0.32741816771391232476066083182717851775	0.58691973110276953164962344913457285677	0.13946462433493325070296090138446231355	1.2549878380224135853516498081680464024	0.7525453247614067244623923388501745446	1.2157742466875004761690895488323670112	-0.1152623998948279393301313755895526366	-0.798553840156479035546122729815472782	-1.4540532516529903634696126290613592698	1.085378944668272901366737737262661546	0.
0.82187418659019168479560820696059372858	1.9123802736265856669221519227598654248	-0.25453566512159586263422373890713756232	2.344398671860997683118481074565341525	-2.1017044473178835106722291752476085098	0.32739342956615395608454698825589727798	0.68105617024779489167117111336758927075	0.32739344305969257057020131455305072698	0.58700368528954214613602705892007094825	0.13943414789445202027419707232634224082	1.2561199672618309308826908167705031789	0.75171840458249042837680949983435175897	1.2160847471038724986684777883143819774	-0.11548982930924530927019560014529777379	-0.7987090268896458463587242005919382741	-1.4601036496287936079748270561847455447	1.0897550849379482542564707081588007748	0.
0.8251099117342475575703940660431157511	1.9129250652174302493762342039179651479	-0.25455494766496167810963862074420987865	2.3488798891753618397521790572512104223	-2.1018565636223894817307886366732120729	0.32736862863948404855281537142894415701	0.67989833477967192139997722300549565281	0.32736864207463652745796476767068837145	0.58708793554346635824104621198148695706	0.13940357736573436184002689171283481938	1.2572525234006936687590893481396960774	0.75089220834723183120232281490662572254	1.216396393960333191271715951275084271	-0.1157180948930019301115605002026963845	-0.79886474417368275544927621808855770433	-1.466157549769399715665674348366665577	1.0941322001861337930233884932082006769	8.e-38
0.82834563687830343034517992512563777368	1.9134717698503698400327983089756547855	-0.25457429231326065671538042336645161416	2.3533788366762604886816144222151340305	-2.1020091372975453544573365127320519555	0.32734375160920617031322667908965590611	0.67874157236503264145131835887488281344	0.32734376498468921348376861952170981334	0.5871724814797791801715798403910979952	0.1393729130230545701058295504471596132	1.2583855057628649089525528354001983254	0.7500667361575345998721583911644811284	1.2167091864000146284922441240858660928	-0.11594719597424200597376909694056852181	-0.799020991129797018494255419867732438	-1.4722149642124923084567905492343471618	1.0985102934314699664584133275767235389	0.
0.83158136202235930311996578420815979624	1.9140203850200405639125796444908776145	-0.25459369891805135823285785392338410779	2.3578955157026791534770805589934448848	-2.1021621668149447634639967161333224589	0.32731879870171678809902954111433430491	0.67758588574410599430432748091428470237	0.32731881201624265061057590817464483902	0.58725732271274875768729505113532390211	0.13934215514115262143804549249407799314	1.259518913673538311359894125812662658	0.7492419881126745328631309879926612887	1.2170231235639408720533189968830071068	-0.1161771318793599494006450067483666048	-0.79917776687728385213082193544363923993	-1.4782759050771585543908596453658568196	1.1028893676841404375251764823535885594	0.
0.83481708716641517589475164329068181879	1.9145709082144235148298332865548580482	-0.2546131673305352226258924476422669393	2.3624299275970668551085632410432323526	-2.1023156506424468860588218288400489736	0.32729377014385519452037933792634701086	0.67643127764264319918936523166176721832	0.32729378339613169296899491244060115544	0.58734245885567960312081687462988548474	0.1393113039952285714554310493386701848	1.2606527464592446240720216039466802898	0.748417964309302035481954781925984414	1.2173382045910401780313483092741419124	-0.11640790193300924609147419746857150663	-0.7993350705335411531712472992065296715	-1.4843403844638328558739432352076941489	1.1072694259458601625520325422907687479	1.5e-37
0.8380528123104710486695375023732038413	1.915123336914876098724149933407576552	-0.25463269740155877461143796036800240475	2.366982073705319506950735091003257631	-2.1024695872441989101457779401827440497	0.32726866616289933699018356516041859105	0.6752777507719083607223185059582894531	0.32726867935162985579665637956628664681	0.58742788952091782943275236962791180799	0.1392803598609369569949498287082393548	1.2617870034478581701436265093112205183	0.74759466484144464374305175959921500131	1.2176544286181572074545004592129129527	-0.11663950545811132626938733706318398128	-0.79949290121408421800819177250110904474	-1.490408414454240726229648736291290252	1.1116504712098636594395002326526428525	1.e-37
0.8412885374545269214443233614557258639	1.915677668596163403913997982298787496	-0.25465228898161582969346190264876938824	2.371551955376763315778843563092025556	-2.102623975080658523336948527429310649	0.3272434869865616474563130571607340824	0.6741253078286694666575657389927824085	0.32724350011044514518385024761145629065	0.58751361431985638514964069357963723869	0.13924932301438120264294549040780549135	1.2629216839686032827956986450836280754	0.74677208980050959660760483924040295608	1.2179717947800652399975198230585431475	-0.11687194177586444244223233831039072025	-0.79965125803256046176210405436820482765	-1.49648000711134285514154767279908638	1.116032506460893464642842866687896236	0.
0.84452426259858279421910922053824788645	1.9162339007264895974861414693572186784	-0.25467194192084970160170708610429037604	2.3761395739641381893043009565820678206	-2.1027788126086164227219938287476884861	0.32721823284298487307060585135631633228	0.67297395149518977374055253290029162192	0.32721824590071588875584859338467879616	0.587599632862940290033473448463541767	0.13921819373210803202110205436735069101	1.264056787352060688985606444528599166	0.74595023927528645635230548495313333	1.2182903022094783904149352708188327327	-0.11710521020575255331199233114601687753	-0.79981014010076413672369958008271515773	-1.502555174479279363549255600690196634	1.1204155346751887786824242534297243391	0.
0.847759987742638666993895079620769909	1.9167920307675293470370907413990689468	-0.2546916560690554110772104214658706013	2.3807449308235811507967180873408539606	-2.1029340982812188447411660356593639372	0.3271929039607379079245600931784325864	0.6718236844392195806257447162963364874	0.32719291695100656742181115828713402036	0.587685944759671871332003093416878832	0.13918697229110188401569585476333857668	1.2651923129301738412818739582136531324	0.74512911335194977683498027962587663667	1.218609950037063827355952468277067018	-0.11733931006555421358923830442246000218	-0.79996954652865104964616008033353596532	-1.5086339285833142485609070372079610358	1.1247995588204742999277763473183876778	5.e-38
0.85099571288669453976868093870329193156	1.917352056174459266984779704269376207	-0.25471143127568189594661781663959877022	2.3853680273146097613370338783161961187	-2.1030898305479901146094649265093951494	0.32716750056881162598107662836060009525	0.67067450931398838681068627668836562295	0.32716751349030364831963405544121507832	0.58777254961861600045963691010087748717	0.139155658968779334137633398340717438	1.266328260036255197983177302109592833	0.74430871211406181942303444121054073593	1.218930737391453994205437986274641344	-0.11757424067135146946954928719196068034	-0.80012947642435327744340176974853401072	-1.5147162814297800189420642217414532674	1.1291845818559492463946572616449589417	0.
0.85423143803075041254346679778581395411	1.9179139743959893097878539818124778185	-0.25473126738983422005649162443903833375	2.3900088648001054685615625467502514791	-2.1032460078548550451006206046091216236	0.32714202289661471534442657130143306491	0.66952642875819743647694706885784022819	0.327142035748011419099204124336511359	0.5878594470474053299779324299924031388	0.13912425404298352120385273486879287741	1.2674646280049924514662424530946811722	0.74348903564257531631730013682132523649	1.2192526633992588316059283408609933997	-0.117810001337538759537591533011455773	-0.80028992889419388069279086192120257592	-1.520802245006022494393475551068757539	1.1335706067322765648377045430694850507	0.
0.85746716317480628531825265686833597666	1.9184777828743945751363980101763977279	-0.25475116426027579524497317807211074937	2.394667444646297373105404598435563914	-2.1034026286441622031034358589121812572	0.3271164711739695139174067194330951916	0.66837944539601264642596476414701695934	0.32711648395394782359134130709297614272	0.58794663665274553061622603258043824442	0.1390927577919785795012307945108387664	1.2686014161724547044533260438826761576	0.74267008401583628122501709810581273876	1.2195757271850780012516877772687667102	-0.11804659137683182080725377546999874814	-0.80045090304270161545189518572530525918	-1.5268918312803459332581173179683347366	1.137957636391572329549685340907121205	0.
0.86070288831886215809303851595085799922	1.9190434790455463498893485149496084096	-0.2547711217354305806767619527576069231	2.3993437682227451846608980187921493492	-2.1035596913547054921677731523278911075	0.32709084563110784676936000553146995964	0.667233561837057916360615401845372763	0.32709085833834029919001789849757789629	0.58803411804042052845533408745661826408	0.1390611704944440766772869262367619874	1.269738623876098594769052877496862757	0.74185185730958686667752420223514712982	1.219899927871513110739244124773454789	-0.1182840101002765997781823221053353953	-0.800612397972625640606157451679744248	-1.532985052201958078851848587685914391	1.1423456737673953239282923657638469488	0.
0.86393861346291803086782437503338002177	1.9196110603389439635084150317859177152	-0.25479113966338530702718190381362779441	2.404037836902323010173399244930023248	-2.1037171944217474596353165000561301125	0.327065146498666865084295595043661294	0.66608878067640882125458935895301771034	0.32706515913182161581276796653672500448	0.5881218908152977417741776536558915907	0.13902949242946945746271694739046247644	1.270876250454774367727005944383502029	0.7410343555969682683583309709273273346	1.2202252645791799389467632906538939613	-0.11852225681725816810868720483191600452	-0.80077441278495022337674834413242055198	-1.5390819197009156725378205964897256748	1.1467347217847368132946958287914418927	5.e-38
0.86717433860697390364261023411590204432	1.920180524177746264688670939093505823	-0.2548112178918916897370942644208127201	2.4087496520612027385239745033013591005	-2.103875136277041761744570674528856886	0.32703937400768488700674387877219992798	0.66494510449458668408024239464109998363	0.3270393865654257167586238769972634062	0.5882099545813333176644911586165137722	0.13899772387654849346543397253366273076	1.2720142952487318966754831719646164268	0.74021757894852367577054428295314225642	1.22055173642672066171767497623375812	-0.1187613308355096427776958066092823782	-0.80093694657890944033055257310244246895	-1.5451824456880700227376957534328187568	1.1511247833600105022259233386429712843	0.
0.87041006375102977641739609319842406688	1.9207518679788031992743056042434166271	-0.2548313562683686456186667925395121644	2.413479215078837520408500744787660513	-2.104033515348855819859251915714198236	0.3270135283895972404354935024687174458	0.66380253585755302797603216264240539962	0.32701354087058356151461018048319727915	0.58829830894157736817555632044238022256	0.13896586511557373919523125254845852913	1.2731527575996266514481939660792110557	0.73940152743220126915687896038646845821	1.2208793425308160774560964726373253309	-0.11900123146112111045552477270720089722	-0.80109999845200187428697835491539465789	-1.5512866420550127955876875944734830883	1.155515861401042678571786741255063176	5.e-38
0.8736457888950856491921819522809460894	1.9213250891526874068484955930154938854	-0.25485155463990451034238025605659126306	2.4182265273379452590785707099708681659	-2.1041923300619934913948144989738352838	0.3269876098762321079036727210801715206	0.66266107731670440667933082948493662819	0.32698762227911897064818671071465636649	0.5883869534981792058534913179744375517	0.13893391642683099450274555822243247256	1.2742916368505256146987277258332423906	0.73858620111335726241332939191090680871	1.2212080820061978322906901889030138646	-0.11924195799854855584745416608957421273	-0.8012635675000053065833526378777404382	-1.557394520674021999913812288354030946	1.159907958807062543492342850410902113	0.
0.87688151403914152196696781136346811198	1.9219001851037258358447960028887657846	-0.25487181285325925676523396273676649571	2.4229915902244921131127716897962530291	-2.1043515788378177562027439648668860342	0.32696161869980637366815124445928938978	0.66152073140886761205919943029017611062	0.32696163102324447290907699837210825878	0.58847588785239257852976643902216511508	0.13890187809099377361138539584579790869	1.2754309323459131460780563874308703376	0.73777160005475899175289161946582742553	1.2215379539656606444614092092424057263	-0.1194835097506227937719508628196922674	-0.80142765281699140426910962820953523678	-1.5635060933980081672639549378538592174	1.1643010784686927272030377532414956439	0.
0.88011723918319739474175367044599013454	1.9224771532300313756120667480627314521	-0.2548921307548667139824107474931279754	2.427774405127676010998497322662215709	-2.1045112600942734161708319388967382864	0.3269355550929214731428729848054036675	0.66038150065629525755345455944474300798	0.32693556733555715467405130571700036434	0.588565111604580903222241552643717686	0.1388697503891177809234524787693699281	1.276570643431696794231235939641880117	0.73695772431658804986077097455511327689	1.2218689575200745275864279683211680247	-0.11972588601855840473419692184205752589	-0.8015922534953404017502078025182980695	-1.5696213720604607269241220930062556801	1.1686952232679399900181137444891664601	0.
0.88335296432725326751653952952851215709	1.9230559909235345067689042903264257991	-0.25491250819083678720268646859792543155	2.432574973439910179972607974090767071	-2.1046713722459098118507299959482936855	0.3269094192885592447740010300042332158	0.65924338756666173636142485478415566722	0.32690943144903451183515060333007481848	0.58865462435422249898452007337047891958	0.13883753360263539376953561916767741221	1.2777107694552130565375033631831583174	0.73614457395644346533107611818836111936	1.2222010917783970124600330421095712169	-0.11996908610196267375852492680202871147	-0.801757368625755776586442481801105439	-1.575740368475394578004795236971651114	1.173090396078186108595599768131646737	0.
0.88658868947130914029132538861103417965	1.9236366955700149661871601445173850156	-0.25493294500695767817859789462790375204	2.4373932965568066869882493885652164328	-2.104831913703903549649044137647861313	0.3268832115200777845145292456657755689	0.65810639463305955312865146896582710559	0.32688322359703030428554178635804124821	0.58874442569991581858714360214165189046	0.13880522801335015228765918548161537123	1.2788513097652330866111575729538347666	0.73533214902934492709091647063396853332	1.2225343558476853670465517206131695597	-0.1202131092988445322399447999196560173	-0.801922997297278918845836067511231418	-1.5818630944372968570092059713713639245	1.1774865997641789467464062102327620059	0.
0.8898244146153650130661112476935562022	1.9242192645491334281078371766999642822	-0.25495344104869810629841785974614484215	2.4422293758771599943793513668259588964	-2.1049928828760812435866856148016592882	0.32685693202120730299497257008323502732	0.65697052433399602794854056251355164056	0.32685694401327041310220316179523666358	0.58883451523938467886752459457423187631	0.13877283390343125659904945132602248291	1.2799922637119683494916053067202183222	0.734520449587736053600184420321316483	1.2228687488331088143235488344247376428	-0.12045795490562350257939093978073659342	-0.80208913859730379372402426918446458374	-1.5879895617210739030324453451906322714	1.181883837182023710701564264872266497	0.
0.89306013975942088584089710677607822475	1.9248036952344631997007790193732205528	-0.25497399616120953021783030308904817926	2.4470832128029305298913893257108531793	-2.105154278166942269238430358755461479	0.32683058102604598552244528631699173163	0.65583577913339037143119970319535686588	0.32683059293184870055672183569399860202	0.58892489256948348961464643782683778608	0.1387403515554080714574115881235870466	1.281133630647076224508291570539007972	0.73370947568148770656406351029324166316	1.2232042698379607476367475593882034999	-0.12070362221713864536560263374049943633	-0.8022557916115915969565076629721733924	-1.594119782081998420452300084648056915	1.1862821111791743884011349170839150152	0.
0.89629586490347675861568296585860024731	1.925389984993521927934950665132840332	-0.25499461018932836987176194118821179848	2.451954808739228269901201510484135078	-2.1053160979776815272096263438095366	0.32680415876905585502856422534394009839	0.65470216148057112958248193848177470995	0.3268041705872228730756105516923281521	0.58901555728620248085125185107502059836	0.13870778125216463854428624111180956063	1.282275409923665555804169891578481718	0.732899227357901348900682306047997172	1.2235409179636709432316142480193786587	-0.12095011052665750887141859735709410671	-0.80242295542428540257596856023064945379	-1.6002537672556568384746149197032484012	1.190681424594425372385754842112010234	0.
0.8995315900475326313904688249411222699	1.9259781311878033322806022114402964082	-0.25501528297757822950340205000842535213	2.4568441650942963473541377327218395193	-2.105478340706212230179338505967036362	0.32677766548505863808226395222466932885	0.65356967381027399732374697230700781372	0.32677767721421034726134386439964191869	0.58910650898467292833934671251952469066	0.13867512327693419657909504473072521774	1.2834176008963021504075413302242971276	0.7320897046617124467761402703714999917	1.223878692309817769601221009568715618	-0.12119741912588508060766711131822977712	-0.80259062911792480282999193022230150651	-1.606391528957896875671412093270364599	1.1950817802579032664470698290098315816	5.e-38
0.90276731519158850416525468402364429241	1.9265681311728089241506606932713296437	-0.25503601437017211991671630148736104864	2.4617512832794946572578488508349129066	-2.1056410047471886764147065532762057119	0.32675110140923163409807518649426912872	0.65243831854263999915869728810395920916	0.32675111304798411911721852902119239574	0.58919774725917237725254512625994197912	0.13864237791329370942117932421965070139	1.2845602029210142240418098419259842662	0.73128090763509391529799873883509669459	1.224217591974140393372968804883172097	-0.12144554730497274075448108879261763179	-0.80275881177346053926438525018692463331	-1.612533078884775290900592384302868719	1.1994831809910588743913810466111119358	0.
0.90600304033564437694004054310616631497	1.9271599822980797642559575496352124448	-0.2550568042110146822508247676853683316	2.466676164709283497696197508587019315	-2.1058040884920290587261736088435298562	0.32672446677710358784824335331870025342	0.65130809808321403600554993395720787762	0.3267244783240686365667246789631308146	0.58928927170312986376289879687025623579	0.13860954544515840232447912337894976633	1.2857032153552977943637175068582464761	0.7304728363176596078276916885011542498	1.2245576160525509813198399016252357518	-0.12169449435252721716095376196936572981	-0.80292750247026912534461155014319045512	-1.6186784287125058469944774948981440606	1.2038856296066593722862714506501883293	0.
0.909238765479700249714826402188688338	1.927753681907228216432934540664214778	-0.2550776523437044113780308588630726166	2.47161881080120721750860344210326431	-2.1059675903289382695562091987913195994	0.3266977618245505654004851964271823168	0.65017901482294379666146705796513005426	0.32669777327833567540443092191934127055	0.58938108190913113449115297217792211851	0.13857662615677630651820792540378471868	1.2868466375581220218381463308462018175	0.72966549074646784849240088587435186115	1.2248987636391468982268149841610019048	-0.12194425955561954174060293067747983038	-0.80309670028616745959373699424305905	-1.6248275900974074674587278638101733119	1.2082891289087806624583156077070145406	0.
0.91247449062375612248961226127121036007	1.9283492273379697158407506248676585072	-0.2550985586115358797135075205956432064	2.4765792229758778845688580757736587901	-2.1061315086429307194031879707263264435	0.32667098678779183360639765981329346411	0.64905107113817903270026398029167440163	0.32667099814700021879455783429439955134	0.58947317746892386364312851213359353807	0.1385436203327228122802275206248381068	1.2879904688899344981277990329077490708	0.72885887095602500771754193206960726523	1.225241033826222900249480571299545616	-0.12219484219979400799855522753074941636	-0.80326640429742742911419909239979095986	-1.6309805746758525959558655762659833826	1.2126936816927999094825148988594691484	0.
0.91571021576781199526439812035373238263	1.928946615922154545716071322416495811	-0.25511952285750196115375153082404819644	2.4815574026569589715081892768645086484	-2.1062958418158531632504872693098873366	0.3266441419033857432490712042648694045	0.64792426939067119545183736265267683331	0.32664415316661634042988330858973316564	0.58956555797342286770476135975504184756	0.13851052825789523066716021424250149187	1.289134708712666482013681196319694423	0.72805297697828912050472464034485265644	1.2255844257042833234446854115681870907	-0.12244624156907712946982665433291848324	-0.80343661357879050301564613380875955964	-1.6371373940642157565548965770335843815	1.217099290745388257610718792249162422	4.e-38
0.9189459409118678680391839794362544052	1.9295458449857996229721003867124556052	-0.25514054492429605513545148207734347742	2.4865533512711490601107342418216310592	-2.106460588226407535438273849574191518	0.32661722740822561597184910845490079429	0.64679861192757343373751608419809868574	0.32661723857407309147136662326607867948	0.5896582230127153175573298879996374642	0.13847735021750736406711741113546816741	1.2902793563897380828274244885835879535	0.72724780884267354720324819689090933199	1.2259289383620542671412563212812355304	-0.12269845694598659883326109732777828636	-0.80360732720348231535816927532791750642	-1.643298059858822315753163687273930531	1.2215059588445037292827213716668722742	0.
0.92218166605592374081396983851877642773	1.9301469118491202917403191967303596851	-0.2551616246543143107531517215896716895	2.491567070248165564751628566161848371	-2.1066257462501737922971908473746908119	0.32659024353953563510349922145989891725	0.64567410108144095101549262078350653501	0.32659025460659039138407859749333404199	0.58975117217606594787713420203970103035	0.13844408649708408573833093312544599	1.2914244112860633913868705370541951091	0.72644336657605067651770597686949928712	1.2262745708864957718236669481106275741	-0.12295148761154024747090867122999301474	-0.80377854424322723720670502033843194686	-1.6494625836358974466817884520945708687	1.2259136887593843043180199739844743701	3.e-38
0.92541739119997961358875569760129845029	1.9307498138265621241275696487739458994	-0.25518276188965785088203611114358025806	2.4965985610207284753687020973960609511	-2.10679131425963276202627529436449677	0.32656319053486674049550811956576654977	0.64455073917023172057996324624777652548	0.3265632015017149227851478105772026546	0.58984440505192226368430569491185860923	0.13841073738245592849608115483016127438	1.292569872768055558427271886916559837	0.7256396502027556704941449017190094757	1.2266213223628139912023906633063320597	-0.12320533284526500524249609110388858128	-0.8039502637682629373966990750878215173	-1.655630976951515295988461001825471643	1.2303224832505411793865056724746444183	0.
0.92865311634403548636354155668382047284	1.931354548226832727463784821927773684	-0.25520395647213499625236424358044215594	2.5016478250245441204562214662205716837	-2.1069572906241890012991545239479978864	0.32653606863209252748656308079994055491	0.64342852849730755744597494457052946207	0.32653607949731603041878832985979134596	0.58993792122791974390613211337451654971	0.13837730315975368270915568101517779597	1.293715740203631820522658287239455456	0.72483665974459025122642598842986966994	1.2269691918744733581460866366247735702	-0.12345999192520586024529739697281841936	-0.80412248484735493161320001455362290326	-1.661803251341548353888278174469980914	1.234732345069752207350772060085346955	0.
0.93188884148809135913832741576634249539	1.9319611123529335573183629014582122321	-0.2552252082432634894223032134781521235	2.506714863698288950566552548040951402	-2.1071236737101936580843035571499062577	0.3265088780694051501086390615114235651	0.64230747135143554554049192977303357747	0.3265088888315816243728261651914067129	0.59003172029088704182099473298769059615	0.13834378411540300376590719796104385749	1.2948620129622184734940986373846826394	0.7240343952208265290236528675179824604	1.2273181785032087441521966836125507458	-0.12371546412793481833037753247846589417	-0.80429520654781111938764145185924276146	-1.6679794183216170278702573548830892251	1.2391432769600555160671925810895376149	0.
0.93512456663214723191311327484886451795	1.9325695035021917355658934772935449689	-0.25524651704427271859611016288569182375	2.5117996784835933428030337877318529866	-2.10729046188096734016689478950714309	0.3264816190853112286484560079212661136	0.64118757000678981880885524777739753654	0.32648162974301408765048982007502272857	0.59012580182685118224972989317390670298	0.13831018053611902916880943571116697284	1.2960086904147557933037611751685450887	0.723232856648210871778773495271920046	1.2276682813290376120339695471395350696	-0.12397174872855986214685343896034021008	-0.8044684279354963086186742666827519133	-1.67415948938703942054406695613177108	1.243555281655743306227427672349540599	0.
0.93836029177620310468789913393138654	1.933179718966291872784681098885507977	-0.255267882716105941234834586592932053	2.516902270825025426784753588198984552	-2.107457653496822988861535828092181721	0.32645429191862776167741642924386136721	0.64006882672295369483461519724892847619	0.32645430247042618821057490664995085972	0.59022016542104275536194703060668527898	0.13827649270890100541523599879450217364	1.297155771933702904435836796443778934	0.72243204404096781527771701755035263095	1.2280194994302721615033787359095341786	-0.12422884500073390948649740271615333833	-0.804642148074846727225525691498990331	-1.6803434760127813121084143196004900851	1.2479683618823558278165813428973960849	0.
0.94159601692025897746268499301390856305	1.9337917560313078942742685714518611421	-0.2552893050994225074069247625634007559	2.5220226421700749325613120804148024137	-2.1076252469150887574069709576192095654	0.3264268968084780426624742650303756095	0.63895124374492215955966835537513035039	0.3264269072529369955884339011014252537	0.59031481065790110696555939902276494001	0.13824272092102692482100828147107979774	1.2983032568930425957675426613231668686	0.72163195741080401418770271556334913654	1.228371831883531467330859743993747454	-0.12448675221666377070169531839872501209	-0.80481636602888452154448946260131663142	-1.6865313896534063479194181633689827654	1.252382520356675534758832673870471106	4.e-38
0.94483174206431485023747085209643058561	1.93440561197773486898461059969903186	-0.25531078403460008282660212108197006372	2.5271607939691370609559776652387139757	-2.1077932404901308935393802744842857007	0.3263994339942875812701687919780720687	0.6378348233031047016809689766142005854	0.326399444329967802209908495052128061	0.59040973712107952514850566758853536298	0.13820886546004817244218597850494163281	1.29945114466828608393531987298646544	0.720832596766912233462758541940908086	1.2287252777637536097641117984683743111	-0.12474546964711910497027125816280653584	-0.8049910808592322410814156347736574485	-1.6927232417430264316369405092842646942	1.2567977597867214173165969197053957755	0.
0.94806746720837072301225671117895260816	1.9350212840805208406289836799673179972	-0.25533231936173687152641444533350915781	2.5323167276754963767941722463141971301	-2.1079616325733766257187552069279380993	0.32637190371578002947269036670499520207	0.6367195676133284952878196462598133575	0.32637191394123804950766548041479912878	0.59050494439345042314242017218566282569	0.13817492661378418324872268725965850034	1.3005994346364777242049956571558425836	0.7200339621159753799030977561156593101	1.2290798361442077968906057680455082739	-0.1250049965614413751825523590368001016	-0.80516629162612730923438190497623532318	-1.6989190436952523244060319172975438903	1.26121408287174351180033035912815304	8.e-38
0.95130319235242659578704257026147463072	1.9356387696090986603160551387574940064	-0.2553539109206538381149279026625183779	2.537490444745310725520333498919009352	-2.1081304215133370525466940442808818611	0.32634430621297311257054052987325995442	0.63560547887684192929695006529457805458	0.32634431632676125895339692201458125435	0.59060043205711051827858356136811057736	0.13814090467031710970396309194687286765	1.3017481261761996688530333936027823543	0.71923605346217057360622385214066772774	1.2294355060965064786277503845993964288	-0.1252653322275528012242127307388348275	-0.8053419973884364796052594162942166429	-1.7051188069031444505733520644598992803	1.2656314923022175871501603352674190638	2.e-38
0.95453891749648246856182842934399665327	1.9362580658274178199599338295521764944	-0.255375558550896929565056765537394196	2.5426819466375951736395264557017828268	-2.108299605655630034834424857041346523	0.32631664172617456523900236052052282478	0.63449255928031848222736707572448064641	0.326316651726840968113843235246501789	0.59069619969338600690754226419060036736	0.13810679991798649990120093566615036735	1.3028972186675764730725774964826825166	0.71843887080717325904428709752592787316	1.2297922866906174520285120983584483495	-0.12552647591196531143127864934900892912	-0.8055181972036702775174215472284085714	-1.7113225427391639103748307890181873436	1.2700499907598400079333813992795962786	0.
0.95777464264053834133661428842651867582	1.9368791699939762857811215711829947789	-0.25539726209173929648241750901229513222	2.5478912348142059734587428605935411022	-2.1084691833430030898340769316893331451	0.326288910495978072706410965810632617	0.63338081099586094084929948376116679045	0.3262889203820666718388285660709685406	0.5907922468828377351541487116715774689	0.138072612645383986407535720841805121	1.3040467114922796484180161100570048166	0.71764241415016135550367878920343332276	1.230150176994875957591154720961187335	-0.12578842687978949199510599179953111022	-0.8056948901279974263622745357794042813	-1.7175302625551237000670688196638533138	1.2744695809175227733039117857042879067	0.
0.96101036778459421411140014750904069838	1.9375020793618523312054373026980330284	-0.25541902138218351380269442727913868024	2.5531183107398245525931285517742763423	-2.1086391529153562871393097393936830167	0.32626111276325921717477006036365387781	0.63227023618100596123143559812422199533	0.32626112253330976869136038231229553793	0.59088857320526636538080094018386349535	0.13803834314134798596499041336859527536	1.3051966040335321638032594767303267182	0.7168466834878194466214348690108482247	1.2305091760759967662623286923587688408	-0.12605118439474353409322469280038603064	-0.80587207521625925839783593572236114372	-1.72374197768214013996448461926608314	1.278890265439388731464058583622437946	1.e-37
0.96424609292865008688618600659156272093	1.9381267911787363684643387764995364232	-0.25544083626096380086676131805627278587	2.5583631758819415286943745751081480611	-2.1088095127097651457564854411708229981	0.3262332487691714295897280941109371359	0.6311608369787289706999049875897418024	0.3262332584217195127269830987767212529	0.59098517823971753823229574595505110177	0.13800399169495841019688120579690179412	1.3063468956761128940720182803372343258	0.7160516788143430087524922376021836612	1.2308692829990862568251615663720419878	-0.12631474771916217852453425681373314049	-0.80604975152198410962521721485592148911	-1.729957699430584510836442013922444557	1.2833120469807669691625133666384245453	0.
0.96748181807270595966097186567408474348	1.9387533026869627782056567778422772978	-0.25546270656654824082272219955574926711	2.5636258317108407498579356786444780471	-2.108980261060503531852218313252070078	0.32620531875514194686697639549508251511	0.6300526155174494092128080239795915233	0.32620532828871897072944825481362510345	0.59108206156448703013648499386016195975	0.13796955859553138746641466013649119221	1.3074975858063610161601439552781068596	0.7152574001214426779012857520664085586	1.2312304968276544833653040081110731794	-0.12657911611400565762764071282710791219	-0.80622791809740169837104589649284738194	-1.7361774390900348991173057736159279359	1.28773492818818837575797427627160868	2.e-37
0.97071754321676183243575772475660676604	1.9393816111235417376911266406991640678	-0.2554846321371409993435391675251627694	2.5689062796995833622878288398188823763	-2.109151396299066558570978746757768697	0.32617732296286777468521397295969901882	0.6289455739110363086452309075527084782	0.32617733237600098501194345028729004686	0.5911792227571259061359655154489872581	0.1379350441326139960342780201933757391	1.3086486738121803528709809796254422409	0.714463847398348554950500296110847889	1.231592816623627232508345168587411513	-0.12684428883886863425976794140361483935	-0.80640657399345748720567069028802296368	-1.7424012079292282518937570471770041025	1.2921589116993813813793890213209639495	1.e-37
0.9739532683608177052105435838391287886	1.940011713720191039172990184763141007	-0.25550661281068454237174456575039683976	2.574204521323991898793003960679701267	-2.109322916754193475893106233486379602	0.3261492616343116559279584531897084759	0.62783971425881420846483668590523212066	0.32614927092552414187170211792379668709	0.591276661394445667924394012996452294	0.13790044859597900865352828987715564408	1.3098001590830436642941676042608107576	0.71367102063181454892075323597652693846	1.2319562414473580701310871844222759296	-0.1271102651519891376293762653295925645	-0.80658571825982702783455265119100351094	-1.7486290171960126389913444575144490101	1.2965840001432678686668489784569962045	6.e-38
0.97718899350487357798532944292165081114	1.940643607703367917545470302089939031	-0.25552864842486185344483748275227425393	2.5795205580626344062014300578279314104	-2.1094948207518905796698505503786528373	0.32612113501169804494024949345804533204	0.6267350386455694062811103761401264636	0.3261211441795087458497919264341607105	0.59137437705252339697067002042355919583	0.13786577227561964876144229663388522308	1.3109520410099968868811178924582917811	0.7128789198061227579869904774242564022	1.2323207703576403772285443705020907969	-0.12737704431025749573111298301660569772	-0.80676534994493028857695946983832764259	-1.75486087811729973054284135072412162	1.301010196139959257682795537237582418	0.
0.9804247186489294507601153020041728337	1.941277290294300859286549391127338072	-0.25555073881709864972988950605339788815	2.5848543913968085877372719848612537224	-2.1096671066154540983050454630094912349	0.3260929433375090876183136180204760301	0.62563154914155654172925859471206721282	0.32609295238043279983387129250760979159	0.59147236930670689259626315665662870953	0.13783101546174435838726495195477686696	1.3121043189856633202171829166933275703	0.71208754490308788799621443675740424505	1.2326864024117193746560956234169665687	-0.1276446255692252642088682683173453677	-0.80694546809594596411322972982643933342	-1.7610968018990174796371931338079578973	1.3054375023007527634310215185794951386	1.e-37
0.98366044379298532353490116108669485625	1.9419127587090214136548544704285979936	-0.25557288382456559735432044433776775905	2.5902060228105259802027583493537554097	-2.109839772665493089302983551813242136	0.3260646868544806075063970088646489105	0.62452924780250551214141679004141431226	0.3260646957710279911624472141021243413	0.5915706377316198048963477296513724961	0.1377961784447715779358330589717550253	1.313256992404247761518831867492547218	0.71129689590206170820095151019591432906	1.2330531366653041364333487373646431807	-0.12791300818311415139587218957002902455	-0.80712607175882576708572146242057234028	-1.767336799726063018935658922009405791	1.309865921228127825508191958758466656	0.
0.9868961689370411963096870201692168788	1.9425500101583959958861467130256734644	-0.25559508328418052571246237855573728596	2.5955754537904961577691929504435171395	-2.110012817219952330585913830685732943	0.32603636580559809797057870959314643824	0.62342813666962871846028731168418922466	0.3260363745942756838074479302638569496	0.59166918190116676237553447579573250054	0.13776126151532453797769484731830691731	1.3144100606615405878833566758466106476	0.71050697277993754395058893193546984919	1.2334209721725795913170083100081450583	-0.1281821914048249393294102141594643742	-0.80730715997830870123341657817632050666	-1.773580882762255768052860142265539476	1.3142954555157427094079802538950993701	1.e-37
0.99013189408109706908447287925173890136	1.9431890418481576837787648756341072488	-0.25561733703261064075199903090012637899	2.6009626858261109646910597977765030931	-2.1101862385941352093013791095104747	0.32600798043409272055979609040653652878	0.62232821776962863982974329751423920308	0.32600798909340291674378347357537488206	0.59176800138853849418056990418717969135	0.1377262649642260631863825337142401745	1.315563523154921786328821666308774485	0.70971777551115480606596249000532590122	1.233789907986218512346212375288166791	-0.1284521744859464005216344826103225164	-0.80748873179793531568922517781513858084	-1.7798290621502907528670573772409010812	1.3187261077484312789565084127583124135	6.e-38
0.9933676192251529418592587383342609239	1.9438298509789380068690282734117110975	-0.2556396449062747371889828867957015516	2.6063677204094287772526933747223107872	-2.1103600351007266074223211681046738705	0.32597953098343730965482151977683693706	0.62122949311470573529324160213734005275	0.32597953951187840860675256072495083231	0.59186709576621694680992985940973814767	0.13769118908249338855981712819415646328	1.3167173792833649316597105045522626131	0.70892930406770355662740666542818065036	1.2341599431573934940658036728700754648	-0.1287229566767642102716299677630235	-0.80767078626006194008850330835197867416	-1.7860813490116921371496590421961961138	1.3231578805021999393740469653109317559	1.e-37
0.99660334436920881463404459741678294646	1.9444724347462987275327399706984058981	-0.25566200674134540960270149896464786861	2.6117905590351587953791106862967768544	-2.1105342050498157836634056986423502	0.32595101769734238350597129968547889281	0.6201319647025666710214913785280307188	0.325951026093408568738076961163497301	0.59196646460598039518143809846106158428	0.13765603416133298806180500002381430168	1.317871628447441112196448289592320746	0.70814155841912911090532286261766882254	1.2345310767357889171346997111256403844	-0.12899453722626985430457718243603837593	-0.8078533224058749001372061106367658024	-1.79233775444676696693741461527979706	1.3275907763442247504494685006493533177	3.e-38
0.99983906951326468740883045649930496902	1.9451167903407636133520316557871429312	-0.25568442237375126236190503172395239527	2.6172312032006453643397605457941870034	-2.1107087467489192512390372166705956153	0.32592244081975216175961764076795574432	0.6190356345164328714824013170417936088	0.32592244908193351472063420681346919402	0.59206610747890854793982713712503198891	0.13762080049213541581834899703576387	1.319026270049322803408932473363733949	0.7073545385325366751619160938857612271	1.2349033077696129000281445389552549938	-0.12926691538216953152467050114003608034	-0.80803633927540471329040781616760480663	-1.7985982895345591280674104622888569402	1.3320247978328487093094263243340352613	1.e-37
1.003074794657320560183616315581826992	1.945762914947850200095722667493863491	-0.2557068916391791183345646891021140547	2.6226896544058523269758092487358356208	-2.1108836585030036509965404542732327456	0.32589380059484058957376235480313545475	0.6179405045250493929584729632344096359	0.32589380872162309650191007356312080989	0.59216602395538764688694696213577893378	0.1375854883664701600024855386821011542	1.3201813034927876894956895777472184679	0.70656824437259602005252040237279545511	1.2352766353056092375439479211282224163	-0.12954009039089305166881463541041354411	-0.80821983590754026419436243680993558589	-1.804862965332803517296271976250037203	1.33645994751757920226075153844902801	1.e-37
1.0063105198013764329584021746643490141	1.9464108057481015555466246957855320478	-0.2557294143730762267155473253332125442	2.628165914153347416122323116307717877	-2.1110589386145086343662147757911408025	0.325865097267007368412621388282367754	0.61684657668269411782527138530260108604	0.32586510525687292719707253151346445193	0.59226621360511556041072148762768265987	0.1375500980760805095375088046936544194	1.3213367281832224329356645504764522416	0.70578267590154618936746468195454672132	1.2356510583890693258209179653641823769	-0.12981406149760272764743806585014904268	-0.80840381134004295959962592727679309734	-1.811131792877880432468427200415849152	1.3408962279390856253297373023671689453	0.
1.0095462449454323057331880337468710367	1.9470604599171179780679147604060685334	-0.25575199041065246762108421259903821898	2.6336599839482866320508081901467622702	-2.1112345853833696660496597856984780416	0.32583633108087399365093583913819627054	0.615753852929187267868433287111214298	0.3258363389323004207017727059086955025	0.592366675997106870841539519675613108	0.13751462991287843375897908565011356846	1.3224925435276263921704199346812245698	0.70499783307920024376031392546794656514	1.236026576063844073612677318441154506	-0.13008882794620226238332668203989816254	-0.80858826460956086208740478270082688069	-1.8174047831847701517515751921419280052	1.3453336416291971720425690124800575769	1.e-37
1.012781970089488178507973892829393059	1.947711874625588793020415433457603989	-0.25577461958688255916895933248133416951	2.6391718652983987444331856332843919902	-2.1114105971070409701393447301560922996	0.32580750228127979902019260682247077573	0.61466233518990123530567091100937812208	0.3258075099927408361439230895622321991	0.5924674106996979555102122985462769532	0.13747908416893947514605948446067492841	1.3236487489346152871765281327382524866	0.70421371586295003939676094139274027551	1.2364031873723557994528227127056014836	-0.13036438897934562987542867370225369474	-0.808773194751642803060330030775257233	-1.8236819472470077783718809915091441724	1.3497721911109007902397197939798758012	0.
1.0160176952335440512827597519119150818	1.9483650470393240279488213035886872	-0.25579730173650825930272391265358284507	2.6447015597139697337224317525186188241	-2.1115869720805183202176319110103783375	0.32577861111327800806788443145399259467	0.61357202537577072950051647739343374654	0.32577861868324332935265931568837446571	0.59256841728055206154128583800430653031	0.13744346113649765527326129613165823568	1.3248053438144248133678246043050451762	0.70343032420777104097304307839431665071	1.2367808913556101145381611482467026841	-0.1306407438384459503686869259725494	-0.808958600800752473603588692133389375	-1.8299632960366382498771811983631039683	1.3542118788983393042683379912057937562	1.e-37
1.0192534203775999240575456109944371043	1.949019974319286129769543277735492098	-0.25582003669404056808662341108994259235	2.65024906870782731153941154383685158	-2.111763708596361897273536449808402768	0.32574965782213179267539013467401277655	0.6124829253833032380256137134698760347	0.32574966524906701138324042006621645124	0.5926696953066643741575130768568895585	0.1374077611079403940943951170888623682	1.325962327578914203583961109465958644	0.70264765806622716903982882268442452786	1.237159687053207790964512159044677333	-0.13091789176368435935097979152854569492	-0.8091444817902824936742650610657218615	-1.83624884050417158834807952755594909	1.3586527074968097043505718822285827206	0.
1.0224891455216557968323314700769591269	1.949676653621621657757556498123985678	-0.25584282429376192811415054875360033956	2.6558143937953254647914903422200429357	-2.1119408049447191252376510912621292523	0.32572064265331033874798025792486599862	0.6113950370945898003160576144475480514	0.325720649935677014214543473945768853	0.59277124434436707842732227015532480818	0.13737198437580344269052056225256847634	1.3271196996415697383375570165878551931	0.70186571738847568127389416971829414904	1.237539573503356615069552665130515034	-0.13119583199401887019879318755499792326	-0.80933083675256845896855544414350442063	-1.8425385915785383615535039072982017362	1.363094679402761601641454890253089067	0.
1.0257248706657116696071173291594811494	1.9503350820976929626260412673622081154	-0.25586566436972842336885631880675667259	2.6613975364943290332106479930350828655	-2.1121182594133474986365038232136587088	0.325691565852484919168366723372720804	0.6103083623773160922832916637818546644	0.32569157298874056370999861015705749877	0.59287306395933441433619686157251942408	0.13733613123276582960573886218516642567	1.3282774594175082043554224520039133723	0.70108450212227208743762918768541687728	1.237920549742883225598944811718999752	-0.1314745637671932302601159388834298575	-0.8095176647189029651892709799247482054	-1.8488325601670453605086690569657337718	1.3675377971037958485803720757198572756	0.
1.02896059580976754238190318824200317	1.9509952568941098510666654894489327724	-0.2558885567557719764911475743880471833	2.6669984983251983207138514842755118677	-2.112296070287637401910474203488402208	0.3256624276655249741073822581993979852	0.60922290308477382023326827036831229719	0.32566243465412305993555027108087713007	0.59297515371658772507107880124216490551	0.13730020197164482089433834895309433242	1.32943560632348030147105532847436181	0.7003040122129750977521432284126812898	1.2383026148072449364194158919729473918	-0.13175408631974577016885904747958780719	-0.80970496471954960938548472654456647871	-1.855130757155331493825073394434879702	1.3719820630786633239795885936000735325	0.
1.0321963209538234151566890473245251946	1.9516571751527612351279342914498794724	-0.25591150128550254440550345958889931896	2.672617280810773740990656193328712515	-2.1124742358506349199480428063774658266	0.32563322833849419878616166695154480571	0.6081386610558724224261414265730270138	0.32563323517788416492862474234220558861	0.5930775131805004984077477939598163838	0.13726419688539089400194431678679413882	1.3305941397778739979267906977591967216	0.69952424760355160440961312158798379932	1.2386857677305415435036531837150741383	-0.13203439888701824618508764138180472126	-0.8098927357837569680385193494884804772	-1.8614331934073238992437881432046317577	1.3764274797972638822904929270766542378	0.
1.035432046097879287931474906407047217	1.9523208340108467657708128303311851192	-0.25593449779231031225983059425068776402	2.678253885476360497686321808347506167	-2.1126527543830646393484928418369840242	0.3256039681176466387734141549214549284	0.60705563811515107660431146704205429684	0.3256039748062738980038977236990777581	0.5931801419148034010917425836206323923	0.13722811626708272559945391883337501442	1.3317530592007178341501569773335096901	0.69874520823458169594957708872735069837	1.2390700075455271159168326763428359695	-0.13231550070316467536216665860424746716	-0.81008097693977255157116205403861517672	-1.867739879765194272706670712861663362	1.3808740497206454664763244568847294289	2.e-38
1.0386677712419351607062607654895692397	1.9529862306009084500574699761177466775	-0.25595754610936788563703217009681908702	2.6839083138497132996379869319633043079	-2.112831624163352440044269546769383216	0.32557464724942279292858723109439513838	0.6059738360727910118188626692445900047	0.32557465378572873870166079478778885799	0.5932830394825893061047783897901874735	0.1371919604099221934945629845036155955	1.332912364013684175058789344921833329	0.69796689404426370422558312415298584621	1.2394553332836217705272448528980289888	-0.13259739100116016332626225907636774418	-0.81026968721485673495840621667342473405	-1.8740508270493154154071560905396217911	1.3853217753010033839378829710480171835	0.
1.0419034963859910334810466245720912622	1.9536533620508622512674702879115432982	-0.25598064606963248098734254741929857689	2.68958056746102111148445655131531798	-2.1130108434676482767463033435662456492	0.32554526598044572405920664632564189071	0.60489325672462812286329385822027713868	0.32554527236286773745281697066358662169	0.59338620544631831270853203460268572021	0.137155729607229392733534426596369162	1.3340720536400924109678172683086791063	0.69718930496841928368578636274573459295	1.2398417439749234301786805662068857882	-0.13288006901280972447945424462415497299	-0.8104588656352966641222123391995915635	-1.8803660460582179991276784303721506578	1.38977065898167974490317176868085561	1.2e-37
1.0451392215300469062558324836546132848	1.9543222254840296713725800256599436579	-0.2560037975058481142397761678719134753	2.6952706478428919400757807499281752938	-2.1131904105698489498156014422104878181	0.32551582455751717739553441456842301983	0.60381390185216588562908469114719837913	0.3255158307844886340602744454040153981	0.59348963936782275915931445523581816388	0.13711942415243766601390983623729345316	1.3352321275049121071605764980705859326	0.69641244094049852269282650786160082878	1.2402292386482195650525125858580975632	-0.133163533968757094417141876078376838	-0.81064851122642013779317189143527737646	-1.8866855475685475502730089539875229535	1.3942207031971630627140199857425608216	2.e-37
1.0483749466741027790306183427371353073	1.954992818019169315248754509163384443	-0.25602700025054778754730122166780518463	2.7009785565303376570603756088529679037	-2.113370323741620865108811100919056114	0.32548632322761370696836766727969200146	0.60273577322258857168607617310819805969	0.3254863292975639840834051456867615002	0.59359334080831222798752749053190675315	0.13708304433908864852325252482433597863	1.3363925850347661021919341185429650806	0.69563630189158508660757329039210792716	1.2406178163309989169543991764093171031	-0.13344778509849353436156565713687998658	-0.8108386230126094645257507186681666703	-1.893009342335021652961516373742560279	1.3986719103730880154278143020673352272	2.e-38
1.0516106718181586518054042018196573299	1.955665136770508436015454991100019304	-0.256050254136055674121194599671609599	2.7067042950607588580311706039660022253	-2.113550581252422782356198424490973987	0.32545676223788280997854915273466319935	0.60165887258877476038543931327766600509	0.32545676814923729321411254204744679333	0.59369730932837854373674924242369798687	0.13704659046082732731867956318923639714	1.337553425657933554994014972532438233	0.69486088775040139236114716186548598961	1.2410074760494632062611759588242268528	-0.133732821630366627411903220221649395	-0.8110292000173152945556628817286739355	-1.8993374410903873715390649881448940012	1.4031242829262353681505525555115985854	0.
1.0548463969622145245801900609021793524	1.9563391788477744608965120360597908961	-0.256073558994489301110344811115193608	2.7124478649739297586098790259280432312	-2.113731181369528551633415421005074881	0.32542714183563906924589649985403678069	0.60058320168931114677703097918070466385	0.32542714758681915973221592604970638539	0.59380154448800076305810281149139343019	0.1370100628113971153606462620525103966	1.338714648804352940855870820615709752	0.69408619844331381423954939162063114928	1.2413982168285388212652582516972854847	-0.13401864279158906641243400749332765061	-0.81122024126307042619043698602398344418	-1.905669854545378892877415947061446288	1.4075778232645320555138323235326899401	0.
1.058082122106270397354975919984701375	1.957014941356226497004355626226590963	-0.2560969146577617304817459465671059629	2.7182092678119831278485247253859458	-2.113912122358049837494417987871560726	0.3253974622683603038245262389659252632	0.59950876224850664362712952631791206743	0.3253974678577834251271220633884708696	0.59390604584655015705637372801731527438	0.13697346168463494031319027259427573649	1.3398762539056249963503198233003050813	0.6933122338943379206051618737012384791	1.241790037691888489655588886362971198	-0.13430524780824743324117402167852063259	-0.81141174577150358642675492108564341427	-1.9120065933886753888182792758635485503	1.4120325337870514237049961287658103576	0.
1.0613178472503262701297617790672233975	1.9576924213966868164317064790337838623	-0.25612032095758373785760447306559665242	2.723988505119395259309366954407653427	-2.1140934024809588303162732239499793502	0.32536772378368372787074938153499391311	0.59843555597640677581658661108016091665	0.32536772920976333297198418092044007084	0.594010812962795185785243860950792235	0.13693678737446634822157194699422671877	1.3410382403950156132831567108645049466	0.692538994025143741279122098228121915	1.2421829376619229318759934469247088693	-0.13459263590531096932240184996578179102	-0.81160371256335318549010413513599795754	-1.9183476682868590991068186258175980863	1.4164884168840136314548432311611301559	4.e-38
1.0645535723943821429045476381497454201	1.9583716160655723200754284818924873732	-0.25614377772546598926665222599941754452	2.729785578442970980207860198118132666	-2.1142750199991109444420687528022475495	0.32533792662940211784910413198844794542	0.5973635845688083653942924097492583123	0.32533793189054769613587920582264733143	0.5941158453949064647897066782377105438	0.13690004017490062217701831390576412586	1.342200607707458681741191891106574972	0.6917664787550610653087950867544386885	1.2425769157598124961033748938388794673	-0.1348808063066403371672554649730149801	-0.811796140658481044995539246245089741	-1.924693089884373635179244777956447202	1.420945474936786209385953377548771555	0.
1.0677892975384380156793334972322674426	1.9590525224549259796024533610253041005	-0.2561672847927212157665905569705703311	2.7356004893318286989873782703209620625	-2.1144569731712675026941322349037189946	0.32530807105345998816107164022888646319	0.59629284970727450555517771728185919504	0.32530807614807707241859374100482412024	0.5942211427004617235946088963069395882	0.1368632203800259160769469997619232184	1.3433633552795588823175474654987719666	0.69099468800108476884439515127166220075	1.2429719710054987745900680766638955532	-0.13516975823499637274776095623798472657	-0.81198902907588609943045870941063488831	-1.9310428688034825051539685713411635808	1.4254037103178847771201071811082529031	2.e-38
1.0710250226824938884541193563147894652	1.9597351376524482569474953889549805225	-0.2561908419904663858936748103335907639	2.74143323933738549167480441247788833	-2.1146392602541184068112179192434084668	0.32527815730394977528220304187793931087	0.5952233530591498218067744122910274954	0.325278162230439948693328517501102618	0.59432670443645075603929021260428407	0.13682632828400440358831497121509721134	1.3445264825495944275940011189271663067	0.69022362167788017284840755406747820008	1.24336810241770620111592731022671393	-0.13545949091204882850932716316379912035	-0.8121823768337180706616511112433834576	-1.9373970156442278603564542876633942764	1.4298631253909739175389712945485131784	0.
1.0742607478265497612289052153973114878	1.9604194587415285007554574045965975868	-0.25621444914962487589629424616920028151	2.747283830013342227374886265672752731	-2.1148218795023047933800868606184928981	0.325248185629108030483574488858572967	0.59415509627757601858115497345316216206	0.32524819038586893363511549630327266858	0.59443253015928036235863538486742219792	0.13678936418106744241805813451051859008	1.3456899889575197529647823571678345724	0.68945327969778843036182297372544266842	1.243765309013953629300199702029022081	-0.1357500035583851068334086118368023325	-0.8123761829492911151736980007555372329	-1.9437555409843894637146282117969467964	1.4343237225108682075862962426976845516	0.
1.07749647297060563400369107447983351	1.9611054828012763192348728559622996179	-0.25623810610092863771369269746993765817	2.753152262915668733301474998632221498	-2.1150048291684416748890856178765987027	0.32521815627731162123510451285386443609	0.5930880810015077095509845434626716642	0.32521816086273695912855259571340072922	0.59453861942477928291240477573958630502	0.1367523283655107539992229326222756767	1.346853873944968156878962751522012949	0.6886836619708319430518054932967714665	1.24416358981056589151784026907838049	-0.13604129539351898374933751184196608181	-0.81257044643909744374557764815622044066	-1.9501184553794438804024552329491830714	1.4387855040235334050103523631294182561	0.
1.0807321981146615067784769335623555328	1.9617932069065529284866740057113553326	-0.25626181267492036464276110823401857152	2.7590385396025889994111800893158762736	-2.115188107503140565060344813754913476	0.32518806949707394135645458719710373662	0.59202230885572852989235163441609192029	0.32518807390955349042482601656450038877	0.5946449717882031234649463267079890162	0.13671522113168961869200599406742848783	1.3480181369552543905939927399203919885	0.68791476840471980676328627163955728764	1.244562943822685338176986311879562424	-0.13633336563589932271393450224894205737	-0.81276516631882091327568291498313189753	-1.9564857693625238908648390730735422903	1.4432484722660877904148458035849510997	1.e-38
1.0839679232587173795532627926448775554	1.962482628128002477521930651031471697	-0.25628556870195565471523482797517196677	2.7649426616345664244399154581238704173	-2.1153717127550320902126476158472831519	0.3251579255370411300034318841227132692	0.59095778145086752874343548014586921939	0.3251579297749607451339808178500231985	0.5947515868042392719177358590730160273	0.13667804277401408660364889741627936096	1.34918277743337719752141484629202411	0.68714659890485328580058933706648684149	1.244963370064283357107489413912224538	-0.1366262135029187782639701233974173056	-0.8129603416033505904743793148510895496	-1.9628574934443781274626157688119856137	1.4477126295668036640293694831452544076	1.e-37
1.08720364840277325232804865172739958	1.9631737435320833450077040661034076026	-0.25630937401220517158933059539546235063	2.7708646305742891001384191954146324974	-2.1155556431707885808971453096518877464	0.32512772464598829957382249695445392344	0.58989450038341584009396482701499936001	0.32512772870772992113571681845449388609	0.59485846402701180640082126886899197163	0.13664079358694420412900156563199472403	1.3503477948260218022578132725305656821	0.68637915337433131565943504117078905877	1.2453648675481718728163157633902474975	-0.13691983821092248935262114408899517918	-0.81315597130679428712378845884689398453	-1.9692336381133309328644167427467241106	1.4521779782451089965217089123366978699	0.
1.0904393735468291251028345108099216005	1.963866550181099413022588699496076208	-0.2563332284356568031198164032904032034	2.7768044479866551387877698538675111754	-2.1157398969951466505125061398737766599	0.32509746707281577260465015542266566143	0.58883246723574363034554431111112355484	0.32509747095675743348226465099444661624	0.59496560301008639462512526164535526524	0.13660347386498525630946699623032139012	1.3515131885815623493857739205982494839	0.68561243171395603393794488587765582727	1.2457674352860148253659724844187008	-0.13721423897521676218310304158196679002	-0.8133520544424920666438857776546733331	-1.9756142138352424434349789072041665928	1.4566445206115892333000732181474750342	0.
1.0936750986908849978776203698924436231	1.964561045133231312860978448596236967	-0.25635713180211781741104128457599592932	2.782762115438758040779784604708561447	-2.1159244724709297551376434433974316049	0.32506715306654532774497982603845391022	0.58777168357611732076957029079464072806	0.32506715677106116037636830543100294774	0.5950730033064751844034055264355816639	0.13656608390268302511006979058359109122	1.3526789581500642921404019151806583668	0.68484643382223833914721730551247374969	1.2461710722883396286347771773136911073	-0.13750941501007774235160987381718858183	-0.81354859002302972166936884450569406967	-1.9819992310534688957401246664818097404	1.461112258967989251622442336602489504	0.
1.096910823834940870652406228974965646	1.9652572254425675613243949813665179395	-0.2563810839412170138554922452499054588	2.7887376344998720183945003198201499783	-2.1161093678390705598605726576176912864	0.32503678287631645489620488010398297687	0.5867121509587170830207436730703020075	0.3250367863997766983173782917785360742	0.59518066446864168527276153416703775318	0.1365286239946190637156129681223224875	1.3538451029832867311067236077776127156	0.68408115959540347709629083312406640586	1.2465757775645486077412121347311218103	-0.13780536552876007613121869669412481775	-0.81374557706025222217157471252785362764	-1.9883887001888231193826697502067973913	1.4655811956072154692262359772843235462	6.e-38
1.1001465489789967434271920880574876682	1.9659550881591360832426554209953191478	-0.2564050846824068842187819944915599576	2.7947310067414377896954061963169541609	-2.11629458133863416963448235625996377	0.32500635675138261950193458148184953293	0.58565387092365460634875038411906220088	0.32500636009215362639347235966881706214	0.59528858604850564096265704274315592817	0.13649109443540598691577209721186105895	1.3550116225346847025996706751361896613	0.68331660892739665488000232649187778192	1.2469815501229304152606332366523028597	-0.13810208974350556060644409551818313954	-0.8139430145652771350195915479392127856	-1.9947826316395354441150309194615050802	1.4700513328133381079076068121356096344	0.
1.1033822741230526162019779471400096907	1.9666546303289348781299699632372516398	-0.25642913385496574594993571452454188243	2.800742233737047558272553314687760367	-2.1164801112068395771142347650829309784	0.32497587494110753630239153724756296967	0.58459684499699113367568284218937158055	0.32497587809755178004507175626857616485	0.59539676759744789302524632473195625321	0.13645349551968277773895483608049739973	1.3561785162594114179304274307698127218	0.68255278170988868143314096578751178463	1.2473883889706714263320447512970941759	-0.1383995868655517827370767049085305284	-0.81414090154850801178364965773243522083	-2.0011810357812144523729600936028663275	1.4745226728615936012512058931768538518	0.
1.1066179992671084889767638062225317133	1.9673558489939634858866252566653478957	-0.25645323128799989805351982630792524376	2.806771317062430892037213967428864264	-2.116665955679082856798194963345781768	0.3249453376949614523123940955133605402	0.58354107469075576615491647286023585931	0.32494534066543753404466583186738956736	0.59550520866631523499240339721395385488	0.13641582754211011034161688979763646238	1.3573457836143204521805624732594014475	0.68178967783228163538967077671622208757	1.2477962931138671119752885756956910445	-0.13869785610514074681751119135627370394	-0.81433923701964774841060924236047621918	-2.0075839229668083360395088083085740419	1.4789952180183871594147159664650265772	4.e-38
1.1098537244111643617515496653050537358	1.9680587411922540093314226998226336	-0.25647737681044576169879325886669974354	2.8128182582954402166775034858847654439	-2.1168521129889594576099038236211223114	0.32491474526251743933104871507392359908	0.5824865615029640333702971093316782646	0.32491474804538009501275694729735857591	0.59561390880542525737756701895250753382	0.1363780907973656893090472274278188977	1.3585134240579678836918001740644550268	0.68102729718171455921081094379454764485	1.2482052615575333907208942824784111227	-0.13899689667152749041467790747679202202	-0.8145380199877119135797328288309708772	-2.013991303526566289134627991387016184	1.483468970541295480168812360378040536	0.
1.1130894495552202345263355243875757584	1.9687633039579021897461801796675944893	-0.25650157025107202064363928938546925849	2.8188830590160364380368105051492950107	-2.117038581368286652606161755789570006	0.3248840978934476959728637248162716837	0.5814333069176367278070601876973693167	0.32488410048704780345264111085831249597	0.59572286756457118326997934178798313986	0.13634028558013960543517338871997056726	1.35968143705061438392513496080044271	0.68026563964306917961174006489441331851	1.2486152933056179581850204268188949452	-0.1392967077729886884923913519671408154	-0.8147372494610420466435095387678066735	-2.0204031877680001640869600730413137156	1.4879439326790696096153259942531369594	1.e-37
1.1163251746992761073011213834700977809	1.9694695343210984520598701944433700846	-0.2565258114384817589115286940703663745	2.8249657208062746080436997136618305468	-2.1172253590471259688495092914248211434	0.32485339583751985929809926832000678016	0.5803813124048190017241887528662938379	0.3248533982402044453856519963248927014	0.5958320844930266944598871401382661873	0.13630241218512970807236647192300613654	1.3608498220542272578704392391698138078	0.6795047050989756539602114028319178842	1.2490263873610115943863345252474118809	-0.13959728861683124556621620698064438894	-0.8149369244473189246966596232957948378	-2.026819585975846353972777971584800155	1.492420106671637951249558938074243979	1.e-37
1.1195608998433319800759072425526198035	1.9701774293081589191593722037313420129	-0.25655010020111459568428693671522911048	2.8310662452502896345313808108792430144	-2.1174124442538055970763642130182216524	0.32482263934459332612123436290976697408	0.5793305794205997246311228658102390736	0.32482264155470557366409818725206615371	0.5959415591395507480071989000246171748	0.13626447090703699414121331271104684609	1.36201857853248243510771090124230025	0.67874449342981834237261480557301516093	1.249438542725559448575568240275435514	-0.13989863840940087570607492117559899069	-0.8151370439535757985131142188531966968	-2.0332405084120279010326400221962790578	1.4968974947501094227207333713660462703	2.e-38
1.122796624987387852850693101635141826	1.9708869859415563947906227334118673313	-0.25657443636724881737180557575102744123	2.8371846339342820352599312638556402996	-2.1175998352149427807668431099406120314	0.32479182866461558406845838674833494605	0.578281109407131099566086054950091319	0.324791830680494839033088811340064829	0.59605129105239238316679700125512336326	0.1362264620405610138871034348643653524	1.3631877059507664116256228777109251252	0.67798500451374160523278480498032685508	1.2498517584000723013525804614128919417	-0.14020075635609067020919851632917905404	-0.8153376069862115970937696570811211925	-2.03966596531561683175013899247104664	1.501376099136776759636409841884478937	0.
1.126032350131443725625478960717663849	1.9715982012399513145191615764537671951	-0.25659881976500350682022754364989422714	2.8433208884465037364527651643226728143	-2.11778753015546618422636162603100283	0.32476096404761855245530480624119982284	0.57723290379264853637049825059768884256	0.324760965867600331012402714284328304	0.596161279779295518584581075188163965	0.1361883858803952934694908001776490128	1.3643572037761781425041908179467417597	0.67722623822665562585902257840857805429	1.2502660333843378038472915947235410372	-0.14050364166134965276639401445295223285	-0.81553861255100410057008780450730457894	-2.0460959669027967187747248595250271067	1.505855922045119965754515646721460363	0.
1.1292680752754995984002648198001858712	1.9723110722182226642237042483542425121	-0.25662325022234066962048598284500547291	2.8494750103772439161566797198709533856	-2.117975527298638239292567550898406802	0.32473004574371493305492295011836165987	0.57618596399149078015113183548019082473	0.32473004736613092866889712908738390533	0.59627152486750373967916083507254966251	0.1361502427212227744684829212753581113	1.3655270714775308855697360042764153449	0.67646819444224225804505947584530584207	1.2506813666771316937426074989796566091	-0.140807293528691321945567476781289832	-0.81574005965312308121112559057223165036	-2.0525305233668254699679015977178263608	1.5103369656798099089042493874972723764	1.e-37
1.1325038004195554711750506788827078937	1.9730255958874988655999105034616261124	-0.25664772756706735747934799454473367656	2.8556470013188148927317480056683938064	-2.1181638248660774702834940989584140854	0.32469907400309457082673224387563391919	0.57514029140412029311890313844704418608	0.324699075426272661349200408959929587	0.59638202586376507612496122654170063866	0.13611203285771127039217200512041266972	1.3666973085253539961317547766473893661	0.6757108730319608982009244542405339906	1.2510977572762289879192600200722406774	-0.14111171116070218081746754962398028591	-0.81594194729714341228405408288674055624	-2.058969644877998344848436145904093149	1.5148192322367120619746023118364105503	1.e-37
1.1357395255636113439498365379652299163	1.9737417692551886281550634504282562952	-0.25667225162683778861538665430669195856	2.8618368628655380587742630372075887583	-2.1183524210777807968051578428987877864	0.32466804907602082467445212750992064832	0.57409588741714388799055513624037635299	0.3246680502982850794416822059028774014	0.59649278231433676935334736774720411761	0.13607375658450894026688687752249047105	1.3678679143918946729127265102312059086	0.67495427386505438181992609802861138582	1.2515152041784151515043014068429363014	-0.14141689375905025354964389037079085935	-0.8161442744870581445207048153502435564	-2.065413341583611198708550954247323541	1.5193027239028903883067588335092045215	2.e-38
1.1389752507076672167246223970477519388	1.97445958932501176717792336961008231	-0.25669682222915546514257695169210877664	2.8680445966137298607728742076295992795	-2.1185413141521458140391666531068886103	0.32463697121282694830174994312622658088	0.5730527534033336111369776859942290466	0.32463697223249763523594354529291662743	0.59660379376499002998922138274248803321	0.13603541419623977939131058463129990498	1.3690388885511196552832995386795351204	0.67419839680855490399822184014154113646	1.2519337063794972431068019157366304626	-0.14172284052449358879564782896976615935	-0.81634704022629154994515839507610201702	-2.0718616236079239546694002137703894527	1.5237874428566113708242075019867051325	1.e-37
1.1422109758517230894994082561302739614	1.975179053097029987174269597004676529	-0.25672143920137528740467656946222722955	2.874270204161687824797211711912632086	-2.1187305023059930501360243158865009366	0.32460584066391248123342259445398360934	0.57201089072164787365974133558375581941	0.32460584147930607394762190899227036911	0.5967150597610147851413851417596992323	0.13599700598749912733428382665498695523	1.3702102304787168719164498857023306122	0.67344324172728996373380791849542944754	1.2523532628743150360259612185400954901	-0.14202955065688874970731583944554164303	-0.816550243517712132819911324027071302	-2.078314501052124303942906362805524171	1.5282733912673481842325269523094195532	0.
1.1454467009957789622741941152127959839	1.9759001575676776302468740627031957675	-0.25674610237070566522272931394239371461	2.8805136871096766285026114951997079974	-2.1189199837545882003263767044194779697	0.3245746576797396500669950011880574559	0.57097030071725282857397515590068764933	0.32457465828916883497392662627471028772	0.59682657984722441546583040836311882264	0.13595853225284919325431217345377791413	1.371381939652097040976907073409961414	0.6726888084838883317315510336797321663	1.25277387265675211521948692082235952	-0.14233702335519929040019858014948151688	-0.81675388336364560747034263051042223729	-2.0847719839942916345493889751179382812	1.5327605712957850096155575196046013094	0.
1.1486824261398348350489799742953180065	1.9766228997297923889348598459381395414	-0.2567708115642106260206372135006526602	2.88677504705991421975836427176743784	-2.1191097567116643373984095965558914969	0.324543422510829780023104561765678	0.56993098472154399227601792852666668016	0.3245434229126034634475804025432369599	0.5969383535679604819218758031093924354	0.1359199932868145986186161139446283243	1.3725540155503952219608767734392988356	0.67193509693878604144232651480189142	1.2531955347197469498203312859220288559	-0.14264525781750421870114391753530897912	-0.8169579587658878427505004517260099481	-2.0912340824893611887665848912614405865	1.5372489850938214907584676865180493378	3.e-38
1.151918151283890707823765833377840029	1.9773472765726459830044291892054172553	-0.25679556660881191979212019585727923052	2.8930542856165579821820036716309188497	-2.1192998193894440981646889508045410142	0.32451213540775971686073097491110226561	0.56889294405216810847058934290372011037	0.3245121356001830321550339140767739325	0.59705038046709744214209695361836934584	0.13588138938387793739800243280529436358	1.3737264576544723193040519609487340528	0.67118210695023240306349151947870950121	1.253618248055303940992425409531597889	-0.14295425324100644500852334630161969187	-0.81716246872571777291442766130601610505	-2.0977008065690884495573403237246146645	1.5417386348045773315213937111237293217	0.
1.1551538764279465805985516924603620516	1.9780732850819747996781244763724780726	-0.2568203673312911208720612848711287242	2.8993514043856909478521862587104554313	-2.1194901699986618455353446004656387547	0.32448079662115825921720711945699946829	0.567856180013045252729038815986859023	0.32448079660253257388013708293705007224	0.59716266008804735633760569360435181416	0.135842720838475353811168611847855073	1.374899265446916537879123404959920311	0.6704298383742960402284679222605056355	1.2540420116545044449195295771676218118	-0.14326400882204121710007412046041193576	-0.8173674122439102746608920773146150324	-2.1041721662420137562127886008958336915	1.5462295225623970335827534102036731727	0.
1.1583896015720024533733375515428840741	1.9788009222400104968246548489562161408	-0.2568452135582917264777416783754439032	2.9056664049753080574954004075910500792	-2.1196808067485858058491906745910199172	0.32444940640170260144066715969769636562	0.56682069389439117585149604108820290359	0.32444940617032552423984145770940318032	0.5972751919737645826612589028452540057	0.13580398794499213769304542324713543377	1.3760724384120447905015734828606039206	0.66967829106487094911411714586212443862	1.2544668245075177707203369605055302166	-0.1435745237560845407193918538028932874	-0.81757278832074901012122803529873242017	-2.1106481714934271494717558630366071717	1.5507216504928547738758468589341277666	0.
1.1616253267160583261481234106254060967	1.9795301850255105686134796312302444371	-0.25687010511632125198421497062535324795	2.9119992889953024684210609373756089011	-2.1198717278470401810946310104803655358	0.32441796500011478697681297150003828593	0.5657864869727398842021618337023565597	0.32441796455428017507412453358305558109	0.59738797566675046195214249439317643784	0.1357651909977583375592618535130543121	1.3772459760359040575662011700444906521	0.6689274648736825796944654077375908154	1.2548926856036121530864790967106923863	-0.14388579723776158577606073843145456627	-0.8177785959560392355626523881466495092	-2.1171288322853334463544018314542768526	1.5552150207127594210358428591426488004	2.e-38
1.1648610518601141989229092697079281192	1.9802610704137888743029227738249908228	-0.2568950418317533229362439867399787039	2.918350058057451911510140203391366479	-2.1200629315004272373778581735498816222	0.32438647266715817237503305413441141978	0.56475356051096645518773858998222879348	0.32438647200515613845435436739731765176	0.59750101070905799178533646460579741815	0.1357263302910443914386171393779022761	1.3784198778062726989354483902316087338	0.66817735965029393887060535377289616299	1.2553195939311656994402880810418456153	-0.14419782846085507799293260679811602626	-0.81798483414912057558377645494292829788	-2.1236141585564175455424883190115186948	1.559709635330159690185558927260400521	0.
1.168096777004170071697695128790450142	1.980993575376746122739478795632004645	-0.2569200235308297635366782553276990076	2.9247187137754050913504548765188521383	-2.120254415913749358967289004783861174	0.324354929653633901958962967704387318	0.56372191575831008603492873902063238226	0.32435492877375082135999623855824124565	0.59761429664229648975318604672066578518	0.13568740611905677553922166834743436791	1.3795941432126617182167359493154553174	0.6674279752421117152015597175273810474	1.255747548477677311419544893891876918	-0.14451061661831367584824555056330744004	-0.81819150189887976256814384783988034571	-2.1301041602220099599806671291900130439	1.5642054964443494353003204270736750092	1.3e-37
1.171332502148225944472480987872972164	1.9817276968829003294408903222861051556	-0.2569450500396626821398841612976304758	2.93110525776466814524149863164178028	-2.1204461792906310933494991132932929776	0.32432333621037739326225701401520447866	0.5626915539503973740591644126982345708	0.32432333511089591111269403593273159505	0.59772783300763624590101268103505052108	0.13564841877593367082749333321168008496	1.3807687717463159795233515611150762555	0.66667931149439242497737491853861455463	1.2561765482297775804730239476978786578	-0.144824160902260332622649595624912765	-0.8183985982037633412041659848171613369	-2.1365988471740525858281515809578624985	1.5687026061458730786473172405841627426	2.e-38
1.174568227292281817247266846955494187	1.9824634318974172226446147618594142567	-0.2569701211842365529652322665738276367	2.9375096916425911407266381798364223338	-2.120638219833341152545652696062430203	0.32429169258825483323813194012485067965	0.5616624763092658265541940167071527062	0.324291691267453871591395843349760884	0.59784161934581316424793636377521946687	0.13560936855574064757409713541181753704	1.3819437629002153768865805002399001637	0.66593136825024857934966455351915426022	1.2566065921732396573936247361687894477	-0.14513846050400064342528479174708121203	-0.81860612206179033781551671330068567559	-2.1430982292810646961317924494031738307	1.5732009665165311763671184909702725225	0.
1.1778039524363376900220527060380162095	1.98320077738214061520658574237207775	-0.25699523679041029455931299575325020399	2.943932017028354627373591389200162456	-2.1208305357428143961398514256544262115	0.3242599990381596853386022158384444972	0.56063468404338759849103683909470782096	0.32425999749431445031366356227496715676	0.59795565519713339331740912554459454562	0.1355702557524663679427421355539891073	1.3831191161690759564178581241758731847	0.665184145350654872261228553793885748	1.257037679292990095577725985028190931	-0.14545351461403117701302553224343926014	-0.81881407247056489431527467418167077056	-2.1496023163881091683291699825615372974	1.5777005796293861196855299626877746693	0.
1.18103967758039356279683856512053823	1.983939730295622734938727294361826275	-0.2570203966839193447482890049263456019	2.9503722355429562368812458704525711689	-2.121023125218673785349287479373746876	0.32422825581100920750832281331120622779	0.5596081783476934561790716813162406804	0.32422825404239119643209725373388203547	0.59806994010147794560706030806530063635	0.13553108066001830668340116273356407378	1.3842948310493509913617201348277583298	0.66443764263445438890156327832310360329	1.2574698085731196678242989564189576281	-0.14576932242204779225326194019814566684	-0.81902244842728886655951433811311356227	-2.1561111183167589422524197593789731356	1.5822014475487679709913445396845811214	6.e-38
1.1842754027244494355716244242030602546	1.9846802875931545140761549540574966434	-0.25704560069037773208432834017668533847	2.9568303488091973328001464205521963739	-2.1212159864592523095098200529605929005	0.32419646315774098115285624614440611456	0.55858296040359696505235762146509229816	0.3241964611626179897050887442542326783	0.59818447359830730592689931175440655929	0.13549184357221848999441975085085891063	1.385470907039232010168521805048450388	0.66369185993836483442045013534775999902	1.2579029789968941564818333336810307572	-0.14608588311695393907056482889348628388	-0.81923124892877438689185237230605605174	-2.162624644865063709439898460272238924	1.5867035723302804340962313587968816737	0.
1.1875111278685053083464102832855822771	1.9854224462267958374119847604608973935	-0.25707084863528014375292257129511449101	2.9633063584516697101209154851437764243	-2.1214091176616148846329943277696698535	0.32416462132930945113840728329523254402	0.55755903137901889974209910697951899602	0.32416461910594558049894808695039459507	0.5982992552266660285359599220616045578	0.1354525447827992526162541275532798356	1.3866473436386497777188608804849885815	0.66294679709698478263158641686408094519	1.258337189546765116753925494130013375	-0.14640319588686894372012888623385532795	-0.81944047297145639067100714937739543109	-2.1691429058075168339684867711263981046	1.5912069560208069579796881362942082056	0.
1.1907468530125611811211961423681043	1.98616620314540574864126475513501108	-0.25709614034400398990816874334936825179	2.9698002660967423449818265747649513912	-2.1216025170215802236929006645443194919	0.3241327305766824768793286914274105513	0.55653639242841187459560123840551238686	0.3241327281233381408777064125796856712	0.59841428452518732300830744032506496251	0.13541318458539901321838809028488837194	1.3878241403492752298328308286421036628	0.66220245394279994443868750247908370064	1.2587724392043806129762016529309555809	-0.14672125991913627823196825531350860086	-0.81965011955140510657588358588847465468	-2.17566591089502250501560469488567525	1.5957116006585169733202845896227471181	9.e-38
1.1939825781566170538959820014506263222	1.9869115552946726144591379879780185608	-0.25712147564181146440336864062909859644	2.9763120733725481947437092003130140843	-2.1217961827337426783036516371956097092	0.3241007911508378945689623842030124085	0.555515044692785192801610197805692973	0.3241007884657698268361597354836030115	0.598529561032097628760166032152671559	0.13537376327355806813979199052901143261	1.3890012966745203611984096217594596576	0.66145883030618945571696688659317426469	1.2592087269505959276790707131346541327	-0.1470400744003318138709205271465018803	-0.81986018766433851048514709631272867589	-2.182193669854863121356290796179148664	1.6002175082728722611127729226940714107	0.
1.1972183033006729266707678605331483448	1.9876584996171442459645647951732697644	-0.25714685435385160188476105433691320067	2.982841781908971048679499699641903675	-2.121990112991494051453344789025173211	0.32406880330276009060914748686240048376	0.55449498929972991228182518692668885428	0.32406880038422135173134018308687442151	0.59864508428522117817076121483477806597	0.13533428114071440354223323612316174807	1.3901788121195390668541855124262440942	0.66071592601543218438346727973942120048	1.25964605176548424325244300017651016	-0.14735963851627205845831737227126755342	-0.82007067630563474273070709969391521688	-2.1887261923906669079994527408658715174	1.6047246808846334526695761871942230006	0.
1.2004540284447287994455537196156703673	1.9884070330522579769087737522220770998	-0.25717227630516233121535098002894128632	2.9893893933376324295096636856644674196	-2.122184305987045380946491095161013279	0.3240367672834365862899746273642312788	0.55347622736344412650678168183595050512	0.3240367641296765709647156372609589885	0.59876085382198454823029318104898104069	0.135294738480199526033795783056813228	1.3913566861912279373643834719269446028	0.65997374089671305638974734380847646196	1.2600844126283472960314531319647355157	-0.1476799514520223774039492137580535442	-0.82028158447034448852692238586810544018	-2.1952634881823757651487796777540015898	1.6092331205058666603003496261190398	0.
1.2036897535887846722203395786981923899	1.9891571525363706983683648045642755072	-0.2571977413206725251987318922292111147	2.9959549092918785460424755843684537	-2.1223787599114486932476516592811451638	0.32400468334385463377765295864341447998	0.5524587599847584583974017067761930756	0.32400467995311907797168926997027800742	0.59887686917942120064931846224747095387	0.1352551355852343118205875965502170442	1.3925349183982270078215133644809841422	0.65923227477412940037206060691095300075	1.2605238085177260026215163686833503418	-0.14800101239190519829412554811042652101	-0.82049291115320332137994109435793429886	-2.20180556688621334970518596138255775	1.6137428291399502379694431692616776797	5.e-38
1.2069254787328405449951254377807144124	1.9899088550027888493862409881263529992	-0.25722324922520404657018383784701119407	3.0025383314067672971416750941696499754	-2.12257347295461872737972490924103383	0.32397255173499782346027222235623221386	0.55144258825116176547006863539916366142	0.32397254810552881156899397100364171275	0.5989931298941760103646277109929330567	0.13521547274892487444156419315789486753	1.3937135082509204608171367028375370028	0.65849152746969731069343130366599106333	1.260964238411411058285554644235002545	-0.14832282051950819888680088097954167136	-0.82070465534864400928376136496191494777	-2.208352438134653389485809900887509278	1.6182538087815816712213622464153214825	0.
1.21	1.99062457149431378129125019652335377345	-0.257247525902982085889429103264935093527	3.008810359075675863573963936702889578	-2.1227587238171246340325395231113953302	0.323941976985956784832685978740442582	0.550478243617379515543236094810042627725	0.323941973128015972616509262574674076165	0.599103825402050054704217003872905983657	0.135177730646370857539470041420915566212	1.39483371165699715272832010501655993982	0.657788350036356070123760422501386930603	1.26138368316528866906173227173995320728	-0.148629287694329257163535547988609810674	-0.820906236358519893657212629210735986666	-2.21457759325613578550792097160389922877	1.62254123075953485920178899932828012621	0.
1.22	1.9929623000260637008212565713154385145	-0.257326751617557596907390009795219739887	3.02932220366150328465609537081650031156	-2.12336284721202563040334547597795511786	0.323842237959548006520438429141346118164	0.547349782661859614998653204047952069535	0.323842233347457114991681433039471197683	0.59946539110288308014490255397408044963	0.135054603595847366815838336640834195758	1.39847944180370681689678046759115697499	0.655505723252216343274141612190068732869	1.26275438268580906792833287141038415688	-0.149630735827796615135977458676553485893	-0.82156447658685640168411954895076864224	-2.23485523577403459229742039609021783169	1.63649420637193705387470252899269095825	0.
1.23	1.99531499980011494203247383660909598592	-0.257406378523280770131431599029858174026	3.05000515207604231646530038786362849876	-2.12396935818505097214655802911784891494	0.323742055717210919665134539240279570692	0.544233746973522389637175685431710981094	0.323742050334005078970694525563170039113	0.599829277888753973541345301460711135933	0.13493091812750151188507000917367801098	1.4021285645801085127468817387618397759	0.65322995314196648717621239109713383909	1.26413490883746794685729994734068658359	-0.150639281066721930074494413028960961834	-0.822226656096633759491784979239939555342	-2.25517911284129954391121637658470229967	1.65045941631329819443771336606847682771	0.
1.24	1.99768257968232497628189701641467993346	-0.257486401428666353403227486449390717322	3.0708592529294980829176188769274698092	-2.1245782030874176466567175664710073508	0.323641437663738937092384763906653932277	0.541130165885276300930826079266386400806	0.32364143149234698960755417598705101675	0.600195472005064610185718348056462115678	0.134806682865627751753748669998553486705	1.40578106589907900844876147281342886271	0.650961034022216609450217888697287209821	1.26552523129911538682660097970218409356	-0.151654899165799276215225093258049174526	-0.822892745152994717708705511099553893628	-2.27554950379340374796715654321635025082	1.66443691765355360787299915074011788526	0.
1.25	2.000064948285057144542046567750608246402	-0.2575668151341546448957434929797928491693	3.091884554977626019885481430437882241173	-2.12518932818455376620957214014369665454	0.3235403912008156329492651916806198054855	0.5380390675352280352971520229824964232139	0.3235403842240607875324331769087428292461	0.6005639596654887433213388265182966117914	0.1346819064206909016572739891365551598629	1.409436931832992557428948180252884557899	0.6486989600250922656176314711386560329955	1.26692531968986649860303957867115050257	-0.152677565819441086191136545118806705236	-0.8235627140035445548131273931120453130543	-2.295966685773856155240404760853809326612	1.678426766677016510763584611214327857067	0.e-37
1.26	2.002462013975488857759269314638174185426	-0.2576476144326759631133937804398701915949	3.113081107118234020593816707341773266408	-2.125802679662122586258715516082584505669	0.323438923726095009673155429551401874305	0.5349604788745589889325520002336362864295	0.3234389159266954961466728364068602028075	0.600934727053210962144863746856675894337	0.1345565973882206679893164791050097660916	1.413096148613776872471640050748725630151	0.6464437251000811796297671699324216074554	1.268335143571998053973479043475222936232	-0.1537072566640314458649526986836634331339	-0.8242365328816997245432740345799670929315	-2.3164309337260050845243082413389035716	1.692429018884713781724844354338308995847	0.e-37
1.27	2.004873684883876650419893889504439851874	-0.2577287941102115238742478287944509638355	3.134448958387731763880899206938447040289	-2.126418203632016822423030378111879775951	0.3233370426322922067717541845305863737637	0.5318944256755646530214732250840905655146	0.3233370339928619305485644237415867784678	0.6013077603221548609782169592626085940044	0.1344307643477229194965651355169970362083	1.416758702632930680123601323162696111562	0.6441953230158929845117203623181330719304	1.269754672453818873287896511352442130074	-0.1547439472801632887792708556528780347853	-0.8249141720100020554058118813819797848412	-2.336942520385046392655193107478446154703	1.706443728996826121457526010440356536423	8.e-38
1.28	2.007299868911777055210947450778614421876	-0.2578103489463506507847586986825394395996	3.155988157957727743980264794140077803496	-2.127035846138322486160811268922647371442	0.3232347553062847634385354612742252627567	0.5288409325398519794655276015272637893072	0.3232347458093339602149074000150005645981	0.6016830455982002785382644830991158915629	0.13430441586160779777091865135993915778	1.420424580441503271074302812636510056214	0.6419537473623312945542653398483261818788	1.271183875792513563744295649490111606509	-0.1557876131948591300983296047666175957988	-0.8255956016033980807474109593719690012637	-2.35750171627023665285511827270647798556	1.720470950955230651790135700808627026715	0.e-37
1.29	2.009740473740222295582684258234583657274	-0.2578922737148442479435187139987573055393	3.177698755131674494996179735217548396551	-2.127655553163251476274295333804995714695	0.32313206912822454115289811477753193792	0.5258000229066898224294228501838770240566	0.3231320587561604315898626370823534077718	0.6020605689803894729318700997609041395558	0.1341775604741347609226618531492675187804	1.424093768750036469648781560159305554245	0.6397189915521774263309461275503202594398	1.272622722996959217745817538004096711401	-0.156838229883774989201629586102810003461	-0.8262807918724830974638384906191147184046	-2.378108789677311673392131741190064201927	1.734510737926143998823645806162620147865	0.e-37
1.3	2.012195406837849811831986835820821784644	-0.2579745631841544654771614579926075855127	3.199580799341562470225242523128170693198	-2.128277270633042169931115334179876298786	0.3230289914706604065967485361481350818601	0.5227717190615075686409177643966326682384	0.3230289802057878509152755795014557941477	0.6024403165421221046538532833152916030241	0.1340502067103746452935332970573871046481	1.427766254428469452688698157644539755404	0.637491048823085091898168962140883780934	1.274071183430514695492861263901405868669	-0.1578957727733871593977101010921004442804	-0.8269697130267095708584451358269539299983	-2.398764006671110651287963434484889168123	1.74856314230286389994125182137394876366	0.e-37
1.31	2.014664575468984587025785419947805001488	-0.2580572121180004883897244560839505075093	3.221634340144662928805032051256255279763	-2.128900944423827101545073744001814669528	0.3229255296976717694776525509390827610672	0.5197560421445370893961325615184746852553	0.3229255175221939218928830090660089587678	0.6028222743323389064819902828759493817271	0.1339223630751888211760030607775328541683	1.431442024506006854963567211332922319121	0.6352699122394853938069554782042985719341	1.275529226413782130748636375625790418613	-0.1589602172431614925621029072012849345411	-0.8276623352775595223039988651894724536366	-2.419467631078406181163582385743210541392	1.762628215708607369561827727671073284805	2.e-38
1.32	2.017147886701673862641887083623013992505	-0.2581402152759003994421044134793168545573	3.243859427220320778663782513879662615556	-2.129526520367468115061457028782779325145	0.3228216911640130640523550737213191833752	0.5167530121595931702074952370637380206557	0.3228216780600320269616793160110913302307	0.6032064283766939254822167384782767779155	0.1337940380522255097176741138440182557401	1.4351210661709506040708320210384977616	0.6330555746945014584983163506993488672768	1.276996821227340313145216566728713333145	-0.1600315386277048756452026821845541778709	-0.8283586288416805568392876000426352154787	-2.440219924480940640167253659971682191688	1.776706008999443460999372936063950643191	0.e-37
1.33	2.019645247415672073533577038645440545337	-0.2582235674137090147100892831314265909931	3.266256110366796434502389761664972253517	-2.130153944257355553209727878700878685614	0.3227174832142692577554106936909460343882	0.513762647982987597094224971587813589193	0.3227174691637867356201169659734595478862	0.603592764678715229446091213648026790746	0.1336652401029333196130540533564191944312	1.438803366770495935870989235979334805489	0.6308480289118720501958678957052923226343	1.278473937114449615688675246890717697005	-0.1611097122188985859014120687928412384809	-0.8290585639439852027597920328224776598696	-2.461021146208668441596630203075399225416	1.790796572267318642477156306622287177852	3.e-38
1.34	2.022156564310376844937948066392590859538	-0.2583072632841516831726655946224218693078	3.288824439498158838588430040540484479303	-2.13078316185417447222351723717299379444	0.3226129131820224642830132648961294527207	0.5107849673725721082166222014435384531691	0.3226128981669404171210118544216089735385	0.6039812692209539754233259825489623487211	0.1335359776655920535831452735042758569882	1.442488913810492044091971748925376185628	0.6286472674478835163830433021094210583111	1.279960543283728149421485400675485164344	-0.1621947132680132201034647706424146883727	-0.829762110820713260763734744476831086563	-2.481871553333205280765008496371225764567	1.804899954843172832537296793175584709813	1.e-37
1.35	2.024681743912713931760380410086902459223	-0.2583912976373539531394456843803321507242	3.311564464641228649920934956021747870899	-2.131414118891634472777845218413814971209	0.3225079883890297335081994936211757753529	0.5078199869769054459297186614435501498214	0.3225079723911510299177246937241901779483	0.6043719279661217454170266316302190156101	0.1334062591543608264123121883039285628352	1.446177694955167826422543398372187485004	0.6264532826933094210984459117513930320803	1.281456608911798842724710257877343788779	-0.1632865169878049032207167112196682604459	-0.830469239722456872046939999325582989035	-2.502771400661483802592253293255050260423	1.819016205300144111356446642591698807387	2.e-38
1.36	2.027220692584970823021301242917207148635	-0.2584756652213670655085769721613995260335	3.334476235932572473051430783391127639126	-2.132046761082163636858168107914610766647	0.3224027161444120846718850524633682710372	0.5048677223445397770966229327986718705029	0.3224026991454411543392052884111574825075	0.6047647268582160599343833896626323774511	0.1332760929583435279852362721822537756414	1.44986969802682319275120536187670175782	0.6242660668753572308140134146977443126074	1.282962103145907156366849489138819646396	-0.1643850985545924909221861646289362475369	-0.83117992091714803720170969823835415642	-2.523720940729616097966950213665077075441	1.833145371456860142129998533336739724331	0.e-37
1.37	2.029773316532578126152099403530316860107	-0.2585603607826892166834489085537117818192	3.357559803615548316741050681645133109985	-2.13268103412256573735969719445643676657	0.3222971037438548443472483272659080799262	0.5019281879334217822725428154093832322703	0.3222970857253983299314011024627331194239	0.6051596518236339865057461467173688540337	0.1331454874406716568086264318448673719783	1.453564911005486406570628776850885419086	0.6220856120596214248060375675347356146613	1.284476995106509159678150342373235130144	-0.165490433110315489577223321210917024389	-0.8318941246930083345046522466196011570825	-2.544720423796963051743230765259629832864	1.847287500380814332475292125331722727881	1.e-37
1.38	2.032339521811837998759963523683226274741	-0.2586453790667825398767235222758589888015	3.380815218037402574597631918734583475698	-2.13331688369964014938274186258051395374	0.3221911584688193449362832309757433853299	0.4990013971204037494416363001974587441081	0.3221911394123867532869355708978645997297	0.6055566887722737663663946066662088717485	0.1330144509376045414751685128819026934453	1.45726332202853793522804286299643346351	0.6199119101520424096347841363486504976185	1.286001253889829707359655187760305683201	-0.166602495764572426926744123419855087067	-0.8326118213614606044063769213346722297844	-2.565770097840410604808831602660667997477	1.86144263839182476894206493047679822382	0.e-37
1.39	2.034919214337598900061188288313456270808	-0.2587307148185857549531650186666871906331	3.404242529646418776477758974147530912782	-2.133954255495763875101767792201255812623	0.3220848875857660345521042798585648061713	0.4960873622108600451406916932378696937136	0.3220848674727703871792438793265042825103	0.6059558235986243885479388900100624131998	0.1328829917576469598448544434664760347989	1.46096491939030128880350579306870069693	0.6177449529008706252335878616178780017711	1.287534848570390470224003702046248775206	-0.1677212615966394156903573619867600010664	-0.8333329812600023846970219923196094233232	-2.586870208548852949537928320285651173699	1.875610831065573961060862024778971260839	6.e-38
1.4	2.037512299890875980978306384536904547693	-0.2588163627830224396642497369925801745503	3.427841788989118354202298677270677915219	-2.134593095194435140376612375424265864106	0.321978298345389043796622783418782341835	0.4931860944484043745870371345518478414693	0.321978277157147526526665979518933476719	0.6063570421828430465814458603569064406783	0.132751118180684158057902806286602785753	1.464669691541601331419296314839058088828	0.6155847318986352381064131492765161505783	1.289077748203507586983884075159010796979	-0.1688467056574686617198732158168233601195	-0.8340575747550408983847124174346518956533	-2.608020999317882659848812325480638366193	1.889792123237227435532710576336479747906	0.e-38
1.41	2.040118684126416377368956768197565121688	-0.2589023177055048743541611094413372835218	3.451613046707513572472959364397307967345	-2.135233348485777925652641848690162217972	0.3218713979818622499666576986136727064614	0.4902976040247032828752244513846897941674	0.3218713756995968617120873956935776133619	0.6067603303918204189631802101634315661187	0.132618838457134264060195118815140951503	1.468377627089290552603658568927256484532	0.6134312385841168251714098415906468675514	1.290629921827758717882042281938401611616	-0.1699788029716666775449222531440795208025	-0.8347855722446894132160815719173512007528	-2.629222711244687673103159077485662246447	1.903986559005129224613587059391444830966	0.e-37
1.42	2.042738272580208941187865815326725101851	-0.2589885743324334227328171687503002137075	3.475556353536412964534486601865872288166	-2.135874961072007149545985008554624932021	0.3217641937120968740592549248590655370969	0.4874219000893813920001303735830441267531	0.321764170316935074638108319527823940793	0.6071656740802337201483938096432618476594	0.1324861608071180829831568399276237635625	1.472088714795743789157858371895786720701	0.6112844642443234604200062692276419098284	1.292191338467419294244306451629032600888	-0.1711175285394519712179607028986427759033	-0.8355169441615248098426645576851750665906	-2.650475583123155172912175812246144953262	1.918194181734572302864151323692790956238	1.e-37
1.43	2.045370970676937565675864678983664353239	-0.2590751274116913992071061551313858916296	3.499671760300779240325812023097339354266	-2.136517878672853678327240036775527698341	0.3216566927350106412372398143464352734861	0.4845589907600139115486287125270156984289	0.3216566682079859981720393203045865290489	0.6075730590915874748682687875690441297956	0.1323530934196462546235030158739106011091	1.475802943578321892002167817967014877178	0.6091444000164696243884918346003613184931	1.293761967134867771729311193915982297192	-0.1722628573385919897610159687379526404279	-0.836251660975306210628813144626040540701	-2.671779851439182123650300241945478166243	1.932415034061642025462760482280125265152	0.e-38
1.44	2.048016683737377694765676955358124404144	-0.2591619716931353894579410641993859668561	3.523959317913139966060515674094323069972	-2.13716204703094891805447267284230680932	0.3215489022308085303573995048723207162769	0.4817088831322020070534793736216343198969	0.3215488765528613645902857179241854893251	0.607982471259241973883341805642775479992	0.1322196444518237462346823362822163683355	1.479520302508804834345869851515313527721	0.6070110368899573655581978197733623084061	1.295341776832959707889066298699532285557	-0.173414764326319105389248175656690033781	-0.8369896931956545393798866351818253870894	-2.693135750366192448139345317951956525734	1.946649157897130635937560564229699830102	2.e-38
1.45	2.050675316985735383677161247176406356882	-0.2592491019290809842406092438277212810673	3.548419077371051078070372925527170464267	-2.137807411917168418055383234637985582211	0.3214408293602751335336725348091499333134	0.4788715832897266563925228721549538984929	0.3214408025122531639914781582693910876177	0.6083938964074293750185175803431934525945	0.1320858220280716470464220672841340084547	1.483240780812794760627476010179049345746	0.6048843657083591510910505172569659934769	1.296930736557370497902937076853720190041	-0.1745732244412254419026502864568329641145	-0.8377310113746928974420159314857770237763	-2.714543511760860645872007461532461781785	1.960896594430520914581252241444174078031	4.e-38
1.46	2.053346775556928395619104157084115292625	-0.259336512874783891542264351589373950313	3.57305108975461335240855276764746021579	-2.138453919135934058011259522026333119967	0.3213324812640786419788164930136071667097	0.4760470963147766730363756846999515789824	0.3213324532267376289227197761868102474644	0.6088073203522574187093653979770958430602	0.1319516342393662242539763544122044614597	1.486964367869089477730577854043960135533	0.6027643771714018531843559091085395937939	1.298528815298906615150104758578031206676	-0.1757382126051363476099233177095462515445	-0.8384755861096476580025161978156663129613	-2.736003365159041681278058759077089605855	1.975157384134037049120502264306641399387	0.e-37
1.47	2.056030964503808822799601298863487566755	-0.2594241992889163933795700263901562737754	3.597855406224041912712756956422539950829	-2.139101514530474378693507488831339753234	0.3212238650620864697794512204743913061974	0.4732354262982466245013123273933584488746	0.3212238358160908568749464582436284360335	0.6092227289027007326646042128120506282023	0.1318170891424951937185295484334864614217	1.490691053209026892022467998051503284746	0.600651061836951326149198268674053586344	1.300135982045785216018834047948072029697	-0.1769097037249623301360149934419162796145	-0.8392233880454101960591981641935343838998	-2.757515537771906927971306794611422520004	1.989431566766760818172711463242891436275	0.e-37
1.48	2.058727788804326752664479997574524378109	-0.2595121559340391156729187621887756781025	3.622832078017288845215704355690122911967	-2.139750143988042642922668743269049640413	0.3211149878526925227423107882666810360624	0.4704365763501004252284065662005150048672	0.3211149573786160777884245739231786031578	0.6096401078615797055150175404742124277233	0.1316821947593311522801479977028599441904	1.494420826515800897491942196108379142827	0.5985444101229970382584902729488573731985	1.301752205785881980898857285186489862701	-0.1780876726945292773847040965843722882177	-0.8399743878770591869998364083730793471711	-2.779080254482285931448869855077472285781	2.003719181378811188138988744694625219927	8.e-38
1.49	2.061437153368634515225189769643254623047	-0.2596003775770680811903425926053754918137	3.647981156447718961497519606877938675391	-2.140399753445092216016652338032729923422	0.3210058567121561150287177252356767255507	0.4676505486097964351733386679553950990687	0.3210058249904825692882214298190130356848	0.610059443026526914493926065928200784742	0.1315469590761221124104675118749826446682	1.49815367762374922174379338435421190749	0.5964444123096362314296813445413129895416	1.303377455508947075683682744616316351654	-0.1792720943963867977905523273587090879444	-0.8407285563523434219037159113460848204327	-2.800697737841213717901532330175321733325	2.018020266315585434766499264238428002499	2.e-38
1.5	2.064158963046131113003061137587642209285	-0.2596888589897370188643084069085933404526	3.673302692901838764476566667025418048246	-2.141050288892408922522920708959594686993	0.3208964786939525320272798566885915369506	0.4648773442567699487071470556693381221168	0.3208964457050762180759806244840141015608	0.6104807201909410972429342946860813536072	0.1314113900427990739403980951118007160612	1.501889596517613737691766946661193801362	0.5943510585410570909707491465809212993404	1.305011700208789130245876122510681698518	-0.1804629437035945217177582478874142839365	-0.8414858642741251027395643667699603158283	-2.822368208064683378478206661578279949809	2.032334859222059912794277533358179482415	4.2e-36
1.51	2.066893122632446254281852450656887126409	-0.2597775949490548974985548711457290023649	3.698796738837078467573063335971771581139	-2.141701696380199728089149525247677948792	0.3207868608281352334817796023411796044081	0.4621169635209690121609605869231481492483	0.3207868265523617215595662290419816786162	0.6109039251449286629945823963735975226646	0.1312754955723005616992235674165883385261	1.505628573331773750482668203719738805457	0.5922643388275204164120293135245874010584	1.30665490888542714270790587663488554068	-0.1816601954814862149242916860071774612574	-0.8422462825027835943658968441693346129698	-2.844091883030603483916945026295541271212	2.046662997047148604650824478805074098684	4.2e-36
1.52	2.06963953687636426581204051559874063594	-0.259866580237758680764203942091553813814	3.724463345779627717271455608592585799351	-2.142353922023138682369571467815752855144	0.3206770101207096869664163185255528711572	0.4593694056934395652332851689186368486885	0.3206769745382564197114583481776919946201	0.6113290436762327427101384321373855581423	0.1311392835399140522956492396447715976056	1.509370598349452767870016766291250910657	0.5901842430473392947915984758631862925571	1.308307050547210229272677470413901923763	-0.1828638245894115628616337410533040963912	-0.8430097819585796274895251951670644759744	-2.865868978275960429201478114780765833885	2.06100471604811760549048273588533853726	4.2e-36
1.53	2.072398110486686076719949361788603025592	-0.2599558096447612359265094212015663984827	3.750302565322323500289481554952709044054	-2.143006912005366787812014040325519715357	0.3205669335530188176316462839106280058862	0.4566346691369559546397089204395402137076	0.320566896644015743198851317212023205034	0.6117560615711497836810177373372339131829	0.1310027617826342076943070139373366736191	1.513115662001899266761729575020547524388	0.5881107609488562848075257907600354427249	1.309968094212905152776919764833703005177	-0.1840738058824554946457823310236227802441	-0.8437763336239799547151451231055380991667	-2.887699706994184363932804884094497438317	2.075360051795053685787874881990973979704	4.2e-36
1.54	2.07516874813903077652598395483826715388	-0.2600452779655944318915202993693574571755	3.776314449122592106811337496006831018275	-2.143660612585449377911848920071078820935	0.3204566380811400560670173158240510427114	0.4539127512966929295972282061251386720143	0.3204565998256302595273740251664673359311	0.6121849646154336972433953834316423913383	0.1308659380985378279104920089639065609968	1.516863754867541963653741510504674747393	0.5860438821524176325563561015560155176416	1.311638008913751572364418130172752167088	-0.1852901142131349222083248827829811202275	-0.8445459085459424839757490467893417123048	-2.909584280032719518937501314047915528608	2.089729039175385127045874480545907678487	4.e-36
1.55	2.07795135448257508719639984050192000632	-0.2601349800028473665810031087294031741678	3.802499048900443675085229266943107690794	-2.144314970101287809534807475628550416572	0.3203461306352939624061296296760777234961	0.4512036487109352831252410218350462964239	0.3203460910132342953939436346014665934398	0.6126157385951875742161893056939527514129	0.1307288202461754299562988755690833726975	1.520614867671120101363001428758646829133	0.5839835961523440463161509638137680004835	1.313316763695484969950559998601956786203	-0.1865127244330727801966473361173088302172	-0.8453184778381619195955585907360332996475	-2.9315229058907976144834913587684211429	2.104111712398453003323752052345191231259	3.8e-36
1.56	2.080745834146730991825030783663015199602	-0.2602249105665997224345717337509395301488	3.828856416436519798001849536007162009226	-2.144969930974986332079549583890989693647	0.320235418119264400919182401744121938989	0.4485073570218213638842841384177994601006	0.3202353771105261094642964914077802282326	0.6130483692977429863962886249273278028045	0.1305914159439793551489417981825957985157	1.524368991282789261707141146071196780948	0.5819298923188975686972799643308460349132	1.315004327620327219161186420982171597006	-0.1877416113946492596636248623908520747005	-0.8460940126832759586639926204990371970317	-2.953515790717414241795943669408855332222	2.118508105000131116980248954437031655729	3.5e-36
1.57	2.083552091747761176569203676476725924818	-0.2603150644748502321396217461265408169805	3.855386603570194013446208110052535243489	-2.145625441717673687401241805808050638232	0.3201245074098302356540907767801164066035	0.4458238709861167421112988754849442552447	0.3201244649941995861388986711630890923194	0.6134828425125268970668626701265262208436	0.1304537328696883020272543681596002728309	1.528126116717203214194138016523126561059	0.579882759900244093464432752909145703829	1.316700669768944773692627086188572870626	-0.1889767499526301371629244295797949112053	-0.8468724843350321020005799006006214568538	-2.97556313830950768731828331962323512882	2.132918249847492805639425214994639862308	3.1e-36
1.58	2.086370031895331967215853300643980734515	-0.2604054365539402380228015355043445703671	3.882089662197725002486854266096643442793	-2.146281448934279082577439513879076710269	0.3200134053562085140397698616228341948374	0.4431531844860143732170858624079007305034	0.3200133615133874172395203847273451212446	0.6139191440319162077939566436637088134975	0.1303157786597881774119846671114062662508	1.53188623513257231033475699446848064303	0.5778421880244110837141233040451464213346	1.318405759242374462841292504303442230543	-0.190218114965772109141130182081339347778	-0.8476538641204151514609088923563938342225	-2.997665150110339636370815719386850045431	2.14734217914352285221254409634743869825	2.5e-36
1.59	2.08919955919900371948088829872322316783	-0.2604960216389723390165034973319173072267	3.908965644270462525567448952293089280004	-2.146937899328262545115911664041050243621	0.3199021187795091018836876509155656423894	0.4404952905399576638458482586714733014474	0.3199020734891157350241732081200807016363	0.6143572596520799727776215997726225574911	0.1301775609089691536246142422923676799467	1.535649337829698931686925831030410305449	0.575808165701240057939412778836347383728	1.320119565163916892172718155057770665987	-0.1914656812984050493694906913147290823004	-0.8484381234417354786466677678012338460101	-3.019822025208077360745070633895946984458	2.161779924431872750980113805044396282109	1.8e-36
1.6	2.092040578274658217584559839555701685025	-0.2605868145742241059721378311677855183304	3.936014601793105741911054167464790189013	-2.147594739706299099073370738570985104755	0.3197906544722007298038393856257415423074	0.4378501813134829056247829510200989296919	0.3197906077137701565830267199592540605809	0.614797175173809316426254843497373876081	0.1300390871695988154985498907523507333924	1.539415416250990499858314792780536576239	0.5737806818243334193800385685839529043977	1.321842056680997458131683092659385734407	-0.192719423821991115591343553912713712238	-0.8492252337786781604736225227491634599503	-3.042033960334576649259898134192973227867	2.176231516601657590946190355291171705903	9.e-37
1.61	2.094892993750863079374792599551488881735	-0.2606778102135568622124568143276423029496	3.963236586822013908243658538153063864649	-2.148251916982916794887221341592164428951	0.3196790191975884076536169687677470809369	0.435217848130077604315931346141587205641	0.3196789709505731961853083947592496230023	0.6152388764033350934965021570895060895355	0.129900364951211276573243072687622348426	1.543184461979450554505431574285199480383	0.5717597251729952141066475664885192399008	1.323573202966994995121029623767243486407	-0.1939793174166606391927045950512828845483	-0.8500151666903130903960295469975973389567	-3.06430114986436503275486707011272365398	2.190696985892292842576293178242078723076	3.e-37
1.62	2.097756710275172938701733392357270230534	-0.2607690034208195192214550413413456322406	3.990631651463569223191109548991128882207	-2.148909378185088300579174683595415131715	0.3195672196893021604131687826153916808301	0.4325982814820512938660267655318743478059	0.3195671699330729990366159963467954530136	0.6156823491531333351963494275792362210781	0.1297614017200121398361067821639057377581	1.546956466737648404527284165592719156912	0.5697452844141654124530829545592039153893	1.325312973223038083744784379690804091906	-0.1952453369727247396979817851247987163374	-0.8508078938170661846008655869116884904046	-3.086623785813824645293606626247364026274	2.205176361898369346825546992883382922561	2.e-36
1.63	2.100631632520367272324654059605591838679	-0.2608603890702474614611164814194088588203	4.018199847872591635073233003197836634603	-2.149567070456775879709499458579411790534	0.3194552626507970357960923921333131783736	0.4299914710414154875059508273927445515716	0.3194552113646433466959769584979614120637	0.6161275792427185283776074300494367072397	0.1296222048983991744582005299257182694809	1.550731422386667855969969985951627524272	0.5677373481043473179648132790621178445899	1.327061336679769058620678897451725529399	-0.1965174573921646136340672682133391318727	-0.8516033868826518139051668419346619884024	-3.109002057840574095855262124296233937319	2.219669673574564824328713288041197070149	4.e-36
1.64	2.103517665190624752278417713171726595254	-0.2609519620468564755501952645711312051614	4.045941228250805411219848804036971243128	-2.150224941063429587157664939049900501966	0.3193431547548643307182544858964808649549	0.4273974056707694809120011868495692481915	0.3193431019179948813130354910248490298033	0.6165745524994247786247184835577445228618	0.1294827818644985762125470660721889356314	1.554509320925035518474318966132682120892	0.5657359046915277174745409838331792962607	1.328818262599075763751137470059320427682	-0.1977956535900974550050104255628815781131	-0.8524016176959666029302234326682582031471	-3.131436153243048696482603747918094807869	2.234176949240590240499092719461792533016	5.8e-36
1.65	2.106414713027634019419227428977563958148	-0.2610437172468317203706162581920712857287	4.07385584484535724825659388019888479929	-2.150882937396438518313905157744231638922	0.319230902643153980864537472271907538481	0.424816073434188785654215233974016474003	0.3192308482346974929131009227002766926673	0.6170232547591749116154939706814394434323	0.1293431399517166756872108627231884308202	1.558290154487629190151044841268893170791	0.5637409425170893953766305849037710976676	1.330583720275791112773120776591444856098	-0.1990799004962189721504684215625678483765	-0.853202558152944748705152445593633554402	-3.153926256960278366738502708143082637682	2.248698216586169380779781788151575145543	8.4e-36
1.66	2.109322680816640801462384027089346517703	-0.261135649577911736206908704961973088435	4.101943749947385698703328712678547995988	-2.151541006977534979654380777345495860166	0.3191185129257080546971496945007841259849	0.4222474616081130344960990007056488517346	0.3191184569247138110721316094601079709756	0.6174736718672375706263340873439544931448	0.1292032864483069549623856043762006652015	1.56207391534456681880247524881532964087	0.5617524498177156445395283889377674445633	1.332357679039360520615303363317072704944	-0.2003701730562224732700919847984173193747	-0.8540061802383750210301330826307310239051	-3.176472551571862515469087191980137575795	2.263233502676050008614895910936321096228	1.18e-35
1.67	2.112241473392431304519216752218919548229	-0.2612277539597674921999162296344773083241	4.13020499589064166127451127310054969711	-2.152199097463151431884935088170749782309	0.3190059921805052904218523803792556939651	0.4196915566922302637895670509329479742006	0.3190059345659437395011134534146319477872	0.6179257896789723713861242424792318981398	0.1290632285969522301242797111325015036748	1.565860595900076535074199646606944761885	0.5597704147272864157587425883719759183466	1.334140108255477282008029844889068364742	-0.2016664462331945002458128443305119899349	-0.8548124560276796170795353236134148859431	-3.199075217298141171929879672335475438183	2.277782833955044998238681224269727272162	1.57e-35
1.68	2.115170995645251831424739541841458527961	-0.2613200253243764726895961368342234217054	4.158639635050159676883136996366280016506	-2.152857156648730085510029828338260768882	0.3188933469530166116907501805714493631675	0.417148344420354541799234409478149961201	0.3188932877037799693404889754403748917254	0.6183795940605631788025267684046941919298	0.1289229735943618538394677918815432958858	1.569650188691348250947226810198806615125	0.5577948252787657569068008361994046377504	1.335930977327685981153335924024142049503	-0.202968695008986997746266522986307303401	-0.855621357688655052223781010572876690948	-3.221734432000561616386864491565442540829	2.29234623625310185283691088701689068342	2.04e-35
1.69	2.118111152526664612588476405942741746958	-0.2614124586163918049797152700897951019536	4.187247719840979773852922005425346202476	-2.153515132472985067977917057515432683558	0.3187805837557715554231598244808202585928	0.4146178097712939758235888914446407423722	0.3187805228506744044888752757702500893062	0.6188350708897395732100934131689214636293	0.1287825285908837892795351493668998632251	1.573442686387367314179792921047588845336	0.5558256694060802023764123922688835401014	1.337730255698954025275517736797060321563	-0.204276894385566011585211617386069618044	-0.8564328574831752786081749711934224580239	-3.244450371182239752358161789191094190809	2.306923734790399039197613098028529666206	2.6e-35
1.7	2.121061849055339728424355413672976326129	-0.2615050487935064284549826487743982133101	4.216029302716919462493580391469102342522	-2.154172973022116827411937285113460814364	0.3186677090679355422093684078613976769585	0.4120999369797061945123768030050275780579	0.3186676464857154295134226348409882202727	0.6192922060564865769295769693052897755	0.1286419006901314037373840687420512448813	1.577238081787730707132283111083049423643	0.5538629349459877824983765569574682863624	1.339537912853211403415173356015445240395	-0.2055910193863369177000010405341367693183	-0.857246927768857231875875854460722582919	-3.267223207988715345546964732626694868568	2.321515354182467587532602880855512746857	3.27e-35
1.71	2.124022990322783690088556903883806505005	-0.2615977908268123264763513034934068477746	4.244984436169396179498208674518400361857	-2.154830626533979909784490674666800202878	0.3185547293348979176941841571337964499551	0.4095947095469384665104904732230343135235	0.3185546650542159484559786299445846047089	0.6197509854637427146231060476065159198911	0.1285010969486248276840388190901331527332	1.581036367821446274401960519203653777178	0.5519066096399373324184488806260342425391	1.341353918316858779394841394157411694379	-0.2069110450574461894799837254558573476156	-0.8580635410006890165550180838720964081757	-3.290053113208900738885157319156613114099	2.336121118445336433498908121173029787741	4.07e-35
1.72	2.126994481499003328807990330703569326962	-0.2616906797011547854721854500822609864893	4.274113172726298417898123958581669537186	-2.155488041402201047025629058092321187864	0.3184416509678706908515667622112537153789	0.4071021102518496783621273677337562233233	0.3184415849673121205304050106989475286852	0.6202113950280864845979867216277233780434	0.1283601243754467223840328032277107540435	1.584837537545715463728197498996081078161	0.5499566811359177875873042992058800637023	1.343178241660244037259592672421359618653	-0.2082369464690597192017764503480729645357	-0.8588826697326209452689146483950803524655	-3.312940255276221175558771541932605572628	2.350741051000699976552149579605266349511	5.01e-35
1.73	2.129976227838106871343779655302123703072	-0.2617837104154817436466999684843960035125	4.303415564950907173407738374034204783248	-2.156145166180251485892102391588077008013	0.3183284803434978926756743854741325102479	0.4046221211616114616965369935861935802217	0.3183284126015727161530685405487344272685	0.6206734206804113196388326827940667221679	0.1282189899319122968011750156591919878525	1.588641584144700056780768664544029900677	0.5480131369902971646489398657985968519687	1.345010852499107403052755507088135588309	-0.2095686987166177143103287702701528331817	-0.8597042866191196618413090986129262976798	-3.335884800269947260243473320606028897259	2.365375174681106387581881318583985244978	6.12e-35
1.74	2.132968134683840813231057477615087867677	-0.2618768779831881935678828381707110651529	4.332891665440865860032884646053814014899	-2.156801949585470424376136175285172790281	0.3182152238034754768223444567687052529833	0.4021547236424858199224101708684846420426	0.3182151542986190149122755333006776256035	0.6211370483665891200390928642843219056556	0.1280777005312534122283927052593608033163	1.592448500928273368280149227029084570164	0.5460759646696509329557895174302745745024	1.346851720495995276687436209763236265985	-0.2109062769220661977472563977095423036627	-0.8605283644166855793780582484187339180583	-3.358886911916717590581429886736448878236	2.380023511735165179311166593460773983276	7.43e-35
1.75	2.135970107475063395126841180736526517608	-0.2619701774324556708453363124168693683073	4.36254152682719910025066423778587517825	-2.157458340503040968326680538576354915251	0.3181018876541816815352618859719419716619	0.3996998983705766706730948573336287244653	0.3181018163647551647616611908251088945231	0.6216022640481224430607475565327299084715	0.127936263038316610952482951517391694705	1.596258281330756384973720057694669575703	0.5441451515525794928446083246309626655044	1.348700815361642913376762478966071307494	-0.2122496562350651467237842080478689884046	-0.8613548759853338770930609208996365988816	-3.381946751592251232599894470857479367754	2.394686083832772602205921536656545200163	8.97e-35
1.76	2.138982051751154429307457409545628961563	-0.2620636038065868279406188480056487569098	4.392365201773379725703328465354417172525	-2.158114287989918035020694513308728944379	0.3179884781663177701994875503083416727512	0.3972576253425527820218755317766289208418	0.3179884050706089198178196677242905547055	0.6220690537027854361581802643548602815003	0.1277946842692749032291297424837118062318	1.600070918909639314852568481185633901497	0.5422206849315144845803261249160115370397	1.35055810685632610234098246946511225309	-0.2135988118341733116101714079556227097301	-0.8621837942900393041099095745752921371958	-3.405064478323248847621924221259891148144	2.409362912070353432570090710393330973961	1.078e-34
1.77	2.142003873157361759243823938445560624351	-0.2621571521643351108557346199064609795294	4.422362742974443788583463747220602479915	-2.158769741278708441496053193641274120076	0.3178750015745590659568973821056290098641	0.3948278838863396445946503091776983490841	0.3178749266507826721686203028694344670618	0.6225374033252536032864476261605891405941	0.1276529709913531449899125204087197629193	1.603886407344289012005902275041128869576	0.5403025520145136615069146755771782902621	1.352423564791181996810293528369518791081	-0.2149537189280097623536895751941549588878	-0.8630150924021450474877822761646370087647	-3.428240248789481690047057846345064141217	2.424054016976117751036495403113216106037	1.29e-34
1.78	2.145035477450084399555072385779024819727	-0.2622508175802295487665996999590554293184	4.452534203156153153768093554677665972622	-2.159424649781503071500876693031506754224	0.3177614640772161939177165742850969233631	0.3924106526717778839538605398707812909101	0.3177613873035146912503887111494116113945	0.6230072989277224961379418866858709837669	0.1275111299225668369289351298149954967175	1.607704740434642739778684756855604048562	0.5383907399270440693018622503332120781605	1.354297159029499256572299101650865528978	-0.2163143527563922163901798887153221851192	-0.8638487435007359275742591523665007604132	-3.451474217326067464479375971569942387058	2.438759418515331324999031187485498572752	1.539e-34
1.79	2.148076770502092492597753233644724492991	-0.2623445951448946703714871955672224637043	4.482879635074205299370725560260365008113	-2.160078963093661135159064652118213734336	0.3176478718359064428321530212460422317665	0.3900059097212458804471237916716053910066	0.3176477931903504826366180155517474102521	0.6234787265405154242585327558687994541237	0.1273691677314741740232415065847960940795	1.61152591209988873080373233771819717381	0.5364852357137532821452943679313368831451	1.356178859487977670736412141251367027678	-0.2176806885914522079233361028279641782068	-0.864684720873976190791817396028497783945	-3.474766535925932076531333373286128883915	2.453479136095598231937992229181566714902	1.829e-34
1.8	2.1511276583076842268370610803538502955	-0.2624384799653655614661586359832963476143	4.513399091513489939376924352935353779966	-2.160732630997546535271792176290191683982	0.3175342309752351562855828441136339282363	0.3876136324202443258369805705179278530228	0.3175341504358241763230074472511269940227	0.6239516722126802801234155782859547514593	0.1272270910369411730137116740326313318983	1.615349916377133998836870736686170409538	0.5345860263402284551996020760915866226166	1.358068636137957434902358487314113782771	-0.2190527017387271645204664111369344770354	-0.8655229979204121762534982345641982109631	-3.498117354242456288047552149125109870965	2.468213188572154381412215758477421373015	2.169e-34
1.81	2.154188046987779870410667003019733147904	-0.2625324671653980791256557857678912800939	4.544092625287392068403750998004787972775	-2.161385603466216355134854636062384292437	0.3174205475824870619592492049420342937926	0.3852337975279405079758748908610916966894	0.3174204651271498530417525071934635213351	0.6244261220125755772529509684194499233658	0.127084906407919704020738565760569942177	1.619176747420059853337864992144986451603	0.5326930986947429614038125122031755376212	1.359966459006618263101810253847882496342	-0.2204303675382294627713298149234572113687	-0.8663635481502401387359173897335192749985	-3.521526819592306266545416614574620251899	2.482961594253170615188199699522199881804	2.565e-34
1.82	2.157257842794953094585806232080001057667	-0.2626265518857742389249326411689313313503	4.574960289237141029662287344719518930596	-2.162037830667061511357042496299716685575	0.3173068277073274459669982169944465141133	0.3828663811876701762187225014733592460762	0.3173067433139227156118191546030132172731	0.6249020620284458013980441585353977129497	0.1269426203632382512129388155268637940936	1.623006399497565563872065214313881650261	0.5308064395899903890181604449395249688414	1.361872298178148520983216483523089966464	-0.2218136613654925405414632794749447840413	-0.8672063451865395162818627371510137929904	-3.544995076958447005471974032968466704382	2.497724370905064086064843203941750482055	3.03e-34
1.83	2.160336952118399761652196043147872816383	-0.2627207292846027923589713858350958045255	4.606002136231205184321472107022812487547	-2.162689262965399593825862587333370432347	0.3171930773615130777772065323396629286255	0.3805113589373949014433415381154743581942	0.3171929910078300108410749661628433969714	0.6253794783689861766110390388986109010495	0.1268002393714052262992862318028006861463	1.626838866992400617218703502228016625438	0.5289260357648056848369955549562724278902	1.363786123794884572513518864553800807323	-0.2232025586325941489616150099671620716503	-0.8680513627664719364719301463339202769386	-3.568522268993337568065876906927526977918	2.512501535757816638142491013824684342103	3.56e-34
1.84	2.163425281488844369838062917785447611967	-0.2628149945376150123946155848247207803489	4.637218219164731760654304556748245639394	-2.16333985092801994181642494473743503797	0.3170793025186127898626449174043593750933	0.3781687057201129050461309844447829365204	0.3170792141823716061362595548332275517591	0.6258583571638969498250076573371857477525	0.1266577698504246575937975882190102363313	1.630674144399786006179034773602827081869	0.5270518738858732361768685545854882064663	1.365707906058420538262578761446598739459	-0.2245970347891568328935077461928923026085	-0.8688985747424462605047676470758767489241	-3.592108536022307090248837859685230758075	2.527293105510298931859308910106053614492	4.19e-34
1.85	2.166522737583384371501726647356327951677	-0.2629093428384557065922650406631512285139	4.668608590959031464488597675921667403395	-2.163989545326681032792666195164301929153	0.3169655091137376150268943459317183765865	0.3758383958942213916912171341303179211536	0.3169654187725901237360322547140786034714	0.6263386845644272991444187725811693512751	0.1265152181676240765241619916239029318753	1.634512226326024984540807447625885586211	0.5251839405494216931279951833093639793791	1.367637615230688668656126911767807532732	-0.2259970653233257338567308958113560570635	-0.8697479550832499695770076316902255191562	-3.615754016047110476579115767494611288198	2.5420990963355990801526011997089670784	4.92e-34
1.86	2.169629227230272578904317198867158268816	-0.2630037693989694775550123208764312764545	4.700173304561107408099450578715464079629	-2.164638297141560228453081049898452239802	0.3168517030432803829600204813881228166011	0.3735204032438284801199280435475711212807	0.3168516106748105341494617639077879120408	0.6268204467439089726585872573886967946182	0.1263725906394944226129210945168189035391	1.638353107487103718643675368040675653502	0.5233222222829053405831413614262526424598	1.369575221635010541039182673980415062263	-0.2274026257627238148511080773289100527365	-0.870599477875147202786095325749319445383	-3.639458844749662694630704963305415742458	2.556919523886354582917317238650717030957	5.76e-34
1.87	2.172744657413637763059697610776513566085	-0.2630982694494822470939568261232699349507	4.731912412943227795050580550966054109486	-2.165286057564655730239354708581801561864	0.3167378901646646765425052546821592469066	0.3712147009890128852375983457226444612126	0.3167377957463891093280789170040382372551	0.6273036298982797662120324421592976249093	0.1262298935315417872939546128904878266637	1.642196782707282262112876704391853631843	0.5214667055466718373553797312845215963329	1.371520695657119294738738745880070635878	-0.2288136916753846118165476499688522422164	-0.871453117322943759793811147797014906392	-3.663223155495950445300176250311397387451	2.571754403300086365479150947557932119711	6.74e-34
1.88	2.175868935278144285689404678196142673893	-0.2631928382390780840891209137612903328436	4.76382596910254254134939334041490898223	-2.165932778003142090209397757503424966379	0.3166240762961030472514337995187373658686	0.368921261796029564496283016414782052678	0.3166239798054716348900368919209149848512	0.6277882202465969494566924956308696118562	0.1260871330581508163487933736428070164683	1.646043246917676274113516777140034903945	0.5196173767356161485471423988740094100379	1.373474007746153122374810961877815116775	-0.2302302386706626208571166602069807558496	-0.8723088477510193880068452952807850584932	-3.687047079340120602114000708015628827852	2.586603749204533761094101576250032817708	7.88e-34
1.89	2.179001968133589616609718677985033432663	-0.2632874710358713162432164289293042365924	4.795914026060741878628940483835849697436	-2.166578410082676294289017049091451459052	0.3165102672163643882446639673191108096806	0.3666400577874595974823982112571553607537	0.3165101686307607799978663828600017629201	0.6282742040315407518099458108886337165515	0.1259443153824595902719554388666179397337	1.649892495154829900561329017643565510388	0.5177742221808205034219036342860814130434	1.375435128415620242173818223495342841965	-0.2316522424001214366003273477240566390051	-0.8731666436043276738021163077990650155283	-3.710930745028743100906067453249543068062	2.601467575722989271945241715902647153633	9.2e-34
1.9	2.182143663459441754545031431452956311305	-0.2633821631272740003162627367985361991201	4.828176636863758387256459901523893560075	-2.167222905650658482843269084629372182519	0.3163964686645503622948545251131587041812	0.3643710605523026278407742540427912130731	0.3163963679612925220657205666480099358876	0.6287615675199080199357105003131867130066	0.1258014466162458014471758406018005715675	1.653744522559280228899465310156974279043	0.5159372281511802209378730064283197577113	1.377404028244335578544274443963470441785	-0.2330796785583997603552266492649019376527	-0.8740264794493638669587764477766975116254	-3.734874279005248588549257100072540608386	2.616345896479632001636048329836492145126	1.073e-33
1.91	2.185293928909315645832225102159341424975	-0.2634769098202587405202407060892558969181	4.860613854581510684112108661138499819435	-2.167866216779444631474834415544335042112	0.3162826863398807813582939514704825492641	0.3621142411560102515456032023761025464493	0.3162825834962215230581764326682618742318	0.6292502970030961604769656231453358981318	0.1256585328198240468038627283168934189021	1.657599324374113725795008095506910437243	0.5141063808550152510887496427039362008642	1.379380677877329384186129150375570259388	-0.2345125228840554025774081158672416235572	-0.8748883299751009665374628249495654102883	-3.758877805414538700088036349683740603498	2.631238724604858643451718210350443156572	1.25e-33
1.92	2.188452672315389166800694739587617509041	-0.263571706441616886450708594415014885139	4.893225732307688652158231045227671996555	-2.168508295769512158154337639980744357107	0.3161689259014878334465606087764512330523	0.3598695701504587924188194968132059984946	0.3161688208946153530838849321257431604783	0.6297403787975774825377106541232723150107	0.1255155800019540543754479821195828889954	1.661456895943515061600730211709655487839	0.5122816664416672882247219211247189044639	1.381365048026728040849609549083674079731	-0.2359507511603874084986660707834292642201	-0.8757521699938944015355007545435394682447	-3.782941446107767992853989226133027512085	2.646146072740610941262718550190779697774	1.455e-33
1.93	2.191619801692759059708702623036008320946	-0.2636665483382121392429021477087597879071	4.926012323159579804677087905103814715237	-2.169149095152578640301876030704140583513	0.3160551929682190518840122604264896736509	0.3576370175838599618590789003403917422148	0.3160550857752574563304202625328320276235	0.6302317992453640552654950970913412032294	0.1253725941197596621373493614494765778451	1.665317232711308720179718706714271926633	0.5104630710030823202387280510637862681689	1.383357109472607279624735261784868635243	-0.2373943392162364399680983585322240948001	-0.8766179744423556433564513496952287914366	-3.807065320647296443252435457890861114682	2.661067953045698564372310224913652598825	1.693e-33
1.94	2.194795225243737036142352065592279619115	-0.2637614308772295885457204543812168355823	4.958973680277936227032141421817690170599	-2.169788567694673651266019705162392580201	0.3159414931184489212084895807685645242994	0.3554165530106079543020052570838001105862	0.315941383716458753634488989795264046546	0.6307245447144631969774917685150347260606	0.1252295810786583674516151632684615887754	1.66918033021949378878851460666047939617	0.5086505805753784844891688277385612451508	1.385356833063818065968944760339786631258	-0.2388432629267635512850148518688438661475	-0.8774857183821950894503039484356282596327	-3.831249546311811218066411773731635565497	2.676004377201116354065690925818749112756	1.968e-33
1.95	2.197978851362086369787291805409417933675	-0.2638563494464202068013061219817542772373	4.992109856826881621089282407077487820621	-2.170426666399163866941748856938194270554	0.3158278318898990135401189794359407726207	0.3532081455010615844583111514551840080083	0.315827720255877775480022284185043279232	0.6312186015993237130756291894087354017754	0.1250865467323012655812910788423365954619	1.673046184106772317773441620434062885136	0.5068441811403991086433189584821891945853	1.387364189718785398305712206367836871393	-0.2402974982142075009029647918202559268367	-0.878355377001034560450394745285374994021	-3.855494238101616509636976477835940225386	2.690955356415354922675450132218886756216	2.286e-33
1.96	2.201170588637199285984268373163357848337	-0.2639512994543408272005328931258549763622	5.025420905993857953964521217212959755753	-2.171063344509731573105451660275210232881	0.3157142147794665485202776025403061993939	0.3510117636512601260260207980436534170332	0.315714100890349218548835736127437363042	0.6317139563212730007467670479616318983537	0.1249434968825231958665076963878523629435	1.676914790107071635165532342074472243359	0.505043858627250821741675313603850772363	1.389379150426280272677436262877663422971	-0.2417570210486207451225376132712544736211	-0.8792269256131897558213224778129171632477	-3.879799508744090191977486146200699767046	2.705920901429703607072924822229942657196	2.654e-33
1.97	2.204370345858215466614172989244610433409	-0.264046276330589632327238988143198061536	5.058906880989611209995653230385653133119	-2.171698555513306708924531653482450525871	0.3156006472430612694985442671061532956275	0.3488273755925715645604342407833143839443	0.3156005310757208185012410406562902101824	0.6322105953289451391506545784933542773493	0.1248004372793029144267463945292252743111	1.68078614404806099652847329237307488893	0.5032495989138266277704588355509353795166	1.391401686246165069385036126176419980875	-0.243221807448584263913283731917913216602	-0.8801003396604230153795581767120837642273	-3.904165468699306045084413866727031870115	2.720901022523544799572654932736632990891	3.078e-33
1.98	2.207578032018082002140405512888221665805	-0.2641412755260371810846045737353339706143	5.092567835048215748414391884481628556451	-2.17233225314295260535893372424412415676	0.3154871346954505282668504504639907447318	0.3466549490012720294339934740067853894708	0.3154870162266984312682832298711344593791	0.6327085050987000844458759446512691739804	0.1246573736207331126030070383675066410861	1.684660241849662945717884250213450307294	0.5014613878283138408812459290798736790604	1.393431768310112620870434094408561603121	-0.2446918334819013729423208475079457095443	-0.8809755947126667361540902131284507943277	-3.928592226165820285471306572638421577761	2.735895729519638699931709912355419444566	3.569e-33
1.99	2.210793556317555116395284530951899413615	-0.2642362925130530017784636682429978865323	5.126403821427136749583283675370023395653	-2.172964391380705550104262734772248215583	0.3153736825101124701126317185726243473114	0.3444944511080552214176222438283760455819	0.3153735617166992146552497390683647067744	0.6332076721350340895149173002432493820881	0.1245143115530001007312850633461645563535	1.688537079522559757369683004043088829991	0.499679211150686788231632310334737293757	1.395469367822299223223913525970748088001	-0.2461670752662706797464156479805870647901	-0.8818526664687177962381561017289591825945	-3.953079887086621120694300474992825935361	2.750905031789397553527699385728229357521	4.136e-33
2.	2.214016828169144008206984513150900229951	-0.2643313227857277798189215641306757481677	5.160414893407330243745183416361606053584	-2.173594924460368348283647189397100735997	0.3152602960190972108144688384919919573511	0.342345848707470703193549082170255977217	0.315260172877712801854774544512644779932	0.6337080829709814687896826467854828641379	0.1243712566703729773708449504146786425821	1.692416653166695327255194504082019502152	0.4979030546141841930085201909004874909037	1.397514456060071856730973615546854954276	-0.2476475089699383456764191661959138517049	-0.8827315307569033388666344366572280880145	-3.977628555155240039660236493574667541515	2.765928938258148460886982182444813538364	4.791e-33
2.01	2.217247757200997166085511877140042219766	-0.2644263618600911694958308955777980701416	5.194601104293380211614724631972780990289	-2.174223806870258038277664156853094497371	0.3151469805128958967834602668069541587738	0.3402091081672899703204221194451953671928	0.3151468550001703580895140885019281249019	0.6342097241685078289167400016755608127905	0.1242282145152021046391836684393739643417	1.696298958969772871637790702728965959216	0.4961329039067711568699052217984409850893	1.39956700437458988362895740402808882248	-0.2491331108123298188299191240054355121286	-0.8836121635357182718934949242336964223614	-4.002238331822023551932020057245658616644	2.780967457410383865701191713278514369543	5.547e-33
2.02	2.220486253260731478055047137387184696542	-0.2645214052743252576443017995581846058466	5.228962507413672219334643432995035026726	-2.174850993355907916794608182053124900519	0.3150337412403175394524816683413778470197	0.3380841954377992691817362798823610629154	0.3150336133328214114874932307804459656731	0.6347125823188948865272224930265172610796	0.1240851905779267109596878842385614180218	1.700183993205748792552078061058847319815	0.4943687446725856671861744294591078262273	1.401626984191441494240541509029225450375	-0.2506238570646612068812963931793861499458	-0.8844945408944348386394622253188757949862	-4.026909316300564024144112926667273819613	2.796020597294998845663151870245773172369	6.42e-33
2.03	2.223732226419204536227373606475269966408	-0.2646164485889737109157059117981963229308	5.263499156120603091915262304604563031484	-2.175476438922724060463068619051734621551	0.3149205834083735147766111665091796263282	0.3359710760610181775998969607072808549024	0.3149204530826183490447806805711290860536	0.6352166440431169943949673534705092889679	0.1239421902970914432265615367286653447202	1.704071752233323060149270270774574434863	0.4926105625133695612559620222407656141782	1.403694367011235174715517166093987627903	-0.2521197240505304617616818817283287338101	-0.8853786390536846183171365193952188865892	-4.051641605574288342956228532741169283724	2.811088365530514356152758060066348113147	7.427e-33
2.04	2.226985586974230471747956533509135540022	-0.2647114873871466353556422896457663511707	5.29821110379082608308274225374402854998	-2.176100098838596508094097693894951521788	0.3148075121821696186740912478865181486309	0.3338697151798430110822485200374367957485	0.3148073794146084685050744388852537512778	0.6357218959922094977513509899840755716018	0.1237992190593716911668699611478052920005	1.707962232494426459382139068519040253969	0.490858342989883885428759591979325347137	1.405769124410166472509649214226404486293	-0.2536206881464885517714841949431336198804	-0.8862644343660133143733045395958488668763	-4.076435294403203034004288741304828492507	2.826170769310285591855831968702929446196	8.589e-33
2.05	2.230246245454239614592126523802510103536	-0.2648065172747211767684975744375608197212	5.333098403825530926124234423576216292164	-2.176721928636465088241301769504647589341	0.3146945326848055690858689244509658151101	0.3317800775471141649461285743932594159818	0.3146943974518334768497554844276484858464	0.6362283248476290425715837618049014447895	0.1236562821996075074964698142065621998471	1.71185543051270504310961629158410009025	0.4891120716233085933619104727700071937057	1.407851228040560337820735690658099596569	-0.2551267257825907997799785077496420275615	-0.8871519033164086904214038858318931853841	-4.101290475330794426572910478591752429801	2.841267815407694653356315861493714050089	9.929e-33
2.06	2.233514112621882840951974038053271204384	-0.2649015338805379066557527361038819298753	5.368161109650758783701529433825808191084	-2.1773418841168412354228153221829688917	0.3145816499972818453496113537450162907379	0.329702127534606549142885521126013437127	0.3145815122752363260819223380382195207157	0.6367359173216059576174922566587665151437	0.1235133850008459483799279489130263864209	1.715751342892002128368334158002868943078	0.4873717338966265338498037457362360272982	1.409940649631389321064629851223442224989	-0.2566378134429285690133586701068838490175	-0.8880410225228020147696450041192871193434	-4.126207238691082959400584874773360872715	2.856379510181326730740325941520117895988	1.1477e-32
2.07	2.236789099477579775770048272989100035619	-0.2649965328565929901217652085243725909214	5.403399274717750204807567370091453232764	-2.177959921350283097443646644078997217135	0.3144688691584137557861851024478281463025	0.3276358291419423171032190491379826620189	0.3144687289235752771997968602975132169069	0.6372446601574888325614228926982800077392	0.123370532694391659669623609305545726005	1.719649966314838169555403832922029935439	0.4856373152559916837079119090722991421439	1.412037360988767909415604386838599422832	-0.2581539276661414815956272493323492925289	-0.8889317687365433729311782598749984419376	-4.151185672615829148789125999447875590377	2.871505859580129019051713269127797197386	1.3256e-32
2.08	2.240071117263012842786857898705099970729	-0.2650915098782262131880943940467363880668	5.438812952503327362432342558033861148784	-2.17857599667982796303764862492635888983	0.3143561951647526240966881205611572076962	0.3255811460054251362500925979432531694141	0.3143560523933450829750728512611784666811	0.6377545401300814136810608232458056940811	0.1232277304598655353697958324735295919031	1.723551297540888834564756539539130161045	0.4839088011120815882982208576758842357708	1.414141333996423285819613875343616782848	-0.2596750450459103568114190132551205550039	-0.8898241188428512115844712965721189251036	-4.176225863041891322758279783219611919473	2.886646869148551627867426573853531288201	1.5316e-32
2.09	2.243360077464566345341012797520564401525	-0.265186460644304866698252721853036762364	5.47440219651030868230283429691492681372	-2.179190066723379328254797997881760759364	0.3142436329705139857069756965850433033461	0.3235380414067952901492435586938065960384	0.3142434876387051806601347417442128172031	0.638265544045971939366746650678366550384	0.12308498342527127589051046870033692261	1.727455333405461608029463466130237245424	0.4821861768414339765760045562788364726414	1.416252540616142797123756597994809557096	-0.2612011422314310598836160262488092387342	-0.8907180498612364740374718292246483228557	-4.201327893718732632494646181258744717824	2.901802544031669738848706863911005323913	1.7683e-32
2.1	2.246655891816711448320174033601708088417	-0.2652813808774035324869656367946204149115	5.510167060267955864263110989749088229175	-2.179802088376049947455867968567074370344	0.3141311874875126851426053497422725032631	0.3215064782819049464128493556983653748337	0.3141310395714147857016173323450735030322	0.6387776587438550370439996393297307824682	0.1229422966670696747547918737150584918158	1.731362070817971239222111887030281690378	0.4804694277877675239129095013943632929419	1.418370952888198418648205614981677984002	-0.2627321959278694540529536603323240846901	-0.8916135389459016896180437594730969247503	-4.226491846216076388456601014480380009061	2.916972888980286301278606877564291368911	2.0415e-32
2.11	2.249958472305337380179178215152677632477	-0.2653762663239798017110462297056335615747	5.546107597332452670105297761469088458578	-2.180412018812460882390044675495006740523	0.3140188635851047657206103933160490259069	0.3194864192293129663680645731464110810605	0.3140187130607747777721463163461895073256	0.6392908710948463031399633681980748265132	0.1227996752102604635790574882219346758946	1.735271506760414348197456838973784771687	0.4787585392632867410101078629081586141186	1.420496542931748504444227233220119098373	-0.2642681828967976516454871675486496475425	-0.8925105633861153785399715696660857705843	-4.251717799931708248509079547896031749182	2.932157908356014568382500816149554789071	2.3562e-32
2.12	2.253267731171029248260508097453970384512	-0.2654711127545459576531695536245793073294	5.582223861287414932300084527016566863567	-2.181019815488996745555199945298840511347	0.3139066660901360432115970178549136909486	0.3174778265187986742478178973730226110804	0.3139065129335762707497300118756580747562	0.6398051680027896874158231274799456567205	0.1226571240284715464019918065904821293668	1.739183638285843498659183709216314822641	0.4770534965499709726640582270933485104857	1.422629282945217113659539967495196511684	-0.2658090799566117620989367164093141506524	-0.8934091006065621338391360371568999288339	-4.277005832099423844950989815839742503194	2.947357606136339797715177136736410136118	2.719e-32
2.13	2.256583580912292875859850889778003698737	-0.2655659159638366556574070069505658412636	5.618515905744431249461506762353392015659	-2.181625436146017360301271166599657362727	0.3137945997868972553425307178968720988373	0.3154806620997940442635482518336220776358	0.3137944439740557585244798611793062226816	0.6403205364045578027581150470945809407641	0.1225146480440554556823198875318379031786	1.743098462516841041559408950041729784416	0.4753542849008474952297364713443407559231	1.42476914520665120483264948659555383348	-0.2673548639829313374199948844835931448825	-0.8943091281676687415083978791868747242016	-4.302356017797120436337085469925219644936	2.96257198591965945664607588503002499482	3.137e-32
2.14	2.259905934288727057585586095758133544038	-0.2656606717709726328415798430821089258594	5.654983784343633816371887252379939112689	-2.182228838810026028373774715704552654799	0.313682669417085679334343764582296671867	0.3134948876097338039855804099442420377845	0.3136825109238567288315064441223211920845	0.640836963270345281131491909174823119512	0.122372252128192863599808314083339521251	1.747015976643993028512745779224615221222	0.4736608895412487068035270548735633976506	1.426916102074055990962817862721989732972	-0.2689055119089807177355054201671804123728	-0.8952106237659066996825734451607684812624	-4.327768429955031152560222751260824634163	2.977801050930301293284446229947155679311	3.619e-32
2.15	2.263234704324143645992814335493565167155	-0.2657553760196204805865984641545568285365	5.691627550754298851763267486795712039921	-2.182829981795794632102604170820001683992	0.3135708796797731100749115546384948847936	0.3115204643823229915158110851787743910532	0.3135707184819976377085004492550644369517	0.6413544356039552960644464838819313300304	0.1222299411010029836558260286506872697638	1.750936177924363489589386621559436305645	0.4719732956700534090292477601241688732877	1.42907012598570874931674082276314156685	-0.2704610007259524818328948060245816726159	-0.8961135652340714969701111194057517244587	-4.353243139364100402647315239600478377752	2.993044804023518650684229110226503942233	4.173e-32
2.16	2.266569804309635874539022714340779354808	-0.2658500245781485127336285533716087185395	5.728447258675476075294100673999040077783	-2.183428823708445779855335994263599259412	0.3134592352313800919251997099056735295621	0.3095573534557215423321281574529973598798	0.3134590713048461375737057796963300867529	0.6418729404430793715899600027058791807906	0.1220877197316606989647940599929001411168	1.754859063679969365309060238504124169285	0.4702914884609121843209391281506236332532	1.431231189460451380806945555161383926561	-0.2720213074833532096406356813833529860665	-0.8970179305415390093767817364408235560565	-4.37878021468449899879977031979180933419	3.008303247690462420479816084452116655644	4.81e-32
2.17	2.269911147806595342644784172938772361797	-0.2659446133397787633524385678097726495788	5.765442961836646697949069349346214186624	-2.184025323445492219238595919955485322527	0.3133477406856562975970755313738528056661	0.3076055155806455193429729762363767392296	0.3133475740060994523541123529977295368788	0.6423924648595705970384821297208444741746	0.1219455927385202550657396723557384326755	1.758784631296256377819262339403075809862	0.4686154530634568771248915225414289224843	1.433399265097962014474048492607510152284	-0.2735864092893317655075469256031890471086	-0.8979236977944993745901992498193782373405	-4.404379722454277566722806275001358811006	3.023576384063129051005195262881055097305	5.549e-32
2.18	2.273258648649678041788063306767273145151	-0.2660391382227351457280783120722201083714	5.8026147139984093578147107054585539543	-2.184619440198833721747339626163092823767	0.313236400613666947932939376571870236772	0.3056649112283846360586135668452348303081	0.3132362311567707935364244172504736876129	0.6429129959597103667405089648934740720294	0.1218035647892453565221112530952326837814	1.762712878220576122370501741743933041363	0.4669451746044941921587443013908804738805	1.435574325579005953713651238619889180186	-0.2751562833109903133682423710386475499206	-0.898830845236168700873870926574806983218	-4.430041727098156737374310927392433239383	3.038864214919284038828779209640996278121	6.396e-32
2.19	2.276612220949719886382910758214211589396	-0.2661335951703878082584534957777065707316	5.839962568953193487639792151773585499642	-2.185211133456711685711639186374452360694	0.3131252195437851671315239316466847957472	0.3037355005987357594386035239332689757764	0.3131250472851817116175425025803570724657	0.6434345208844687628374967087177879447361	0.1216616405009455081562002090174547965056	1.766643801960664654330423303775649174628	0.4652806381891834276261804446623209489646	1.437756343665666260767623363583551572098	-0.2767309067746782760888551510733026792509	-0.8997393512469789676483499922796709169766	-4.455766290936452723007455979649912537451	3.054166741687360356348965750877207129289	7.373e-32
2.2	2.279971779096602128087989059866993996616	-0.2662279801513937190144263959110321768642	5.877486580525999542133290412312903054817	-2.185800363005621658679111988934933391512	0.313014201961690168232285383698846354428	0.3018172436278521134689295823108926651073	0.3130140268769602778298976335721112041632	0.6439570268097586990828534443286458088869	0.1215198244403184432161771777749966312412	1.770577400083122843700637880903815758012	0.4636218289021983652915428740826199402529	1.439945292201554277207143065715991987396	-0.2783102569662694536187018359924404507846	-0.9006491943447464727815201920598885498939	-4.481553474194136756059253127878537269203	3.069483965451331279044384807729357364656	8.4975e-32
2.21	2.283337237762067090099411641651524906	-0.2663222891598335132935717927367308038284	5.915186802575165552528901650278517985151	-2.186387088932184019068470304458614143171	0.3129033523103711644516288039758432522222	0.2999100999960079393159958988877129331355	0.3129031743750449917033800984366642474654	0.6444805009466839427138685507846825012398	0.1213781211237984824087318511922365569267	1.77451367021189876383071986383068003752	0.4619687318088733439023052370794340233251	1.442141144112000378105875435138330614181	-0.2798943112314225158186518042740792145767	-0.901560353184819180766878168568600017434	-4.507403335010026937138060154357812813866	3.084815886955557096539910849633507919717	2.e-37
2.22	2.286708511902484553171449796061867908212	-0.2664165182153446352809151383839632738801	5.953063288993159364809142133850865220715	-2.186971271624972839866911479062607276034	0.3127926749901369024765455156818563440179	0.2980140291352784013621521039971481817061	0.3127924941796943105756272086365132728548	0.6450049305417811308519669971698582686382	0.121236535017710669303922116591319411334	1.778452610026772376812439095118654242784	0.460321331956333546535026230399435460162	1.44434387240422525805686385849682776843	-0.2814830469758250875217454101186834683436	-0.9024728065602033243598945900048376474283	-4.533315929446110919838808447844818266015	3.100162506609605206552668240163671009396	0.e-37
2.23	2.290085516761569712862991919514566524817	-0.2665106633632508217059060362723232933713	5.991116093707396581637564984774433901611	-2.187552871776304360084306938025874880313	0.312682174358630714407608538967513553803	0.2961289902371345615750087740773807627388	0.3126819906485016977407380918323602101713	0.6455303028772558969988221884229375983999	0.1210950705384305292486482820388943633158	1.7823942172618427729370932505516355122	0.4586796143746095368011380746279216476499	1.446553450167492047036254843444181041217	-0.2830764416654216445696055884390006971111	-0.9033865334016696114212130294010870810606	-4.559291311496998450799497536447268328422	3.115523824493043113341085007920586905899	0.e-36
2.24	2.293468167873051884926032535515694836226	-0.2666047206746879257277383469345129224575	6.029345270681082252984094527079425388592	-2.188131850383982308479201818830214614604	0.3125718547308509858267351186702584272736	0.2942549422599532757504961731318005823736	0.3125716680964160867304738718611315979162	0.6460566052712132229540042611302682605635	0.1209537320525493005743272335002707197353	1.786338489704018219114522302864746245462	0.4570435640777360820096389715940347439129	1.448769850573239555283788428890058854759	-0.2846744728266254417151474370739215643425	-0.9043015127778393850066621725586422475058	-4.585329533099501006156895115418481791721	3.130899840360203850552382397583659786905	0.e-37
2.25	2.296856381063296040209894896284524852959	-0.2666986862467261620652907050391843324604	6.067750873914077651539327613754413587406	-2.1887081687530042931205367762287370305	0.3124617203791769379552583622547731592415	0.2923918439364418980875612296428913004269	0.3124615307957676596672525562841436875387	0.6465838250778821298234976330178099030521	0.1208125238770444885765173748779577244152	1.790285425191509263488363499199181630008	0.4554131660648353066524412179059223491406	1.450993046875196944597129833003480937978	-0.286277118046514693230542188219589420493	-0.9052177238952510865304196525796094855183	-4.611430644142338708254437017831167167259	3.146290553644923394538653037665656986266	0.e-37
2.26	2.30025007245387634636483525379272095579	-0.2667925562024887716540338269626066265394	6.106332957443790179186444346819100541341	-2.18928178849722650487174666940656859249	0.312351775533399622768073184779382070055	0.2905396537809777094800894874997519964998	0.3123515829762988385683526952825793337004	0.6471119496878348218038953593841771026015	0.1206714502794555944333608094329334421056	1.794235021612325142312976751940713973145	0.4537884053211842220020830422784625378667	1.453223012409480125103268577632797129399	-0.2878843549730132295429310358609304147222	-0.9061351460984073665829868419855266662363	-4.637594692475971755596991779955052670589	3.161695963465249620283093089272009264855	4.e-38
2.27	2.303649158464102637062809677620687981956	-0.2668863266912671537152892920132634014998	6.145091575346086424991420016543759390352	-2.189852671540988159740773404905995874838	0.3122420243807580305213943102788821269427	0.2886983300968620155858158179530785924309	0.3122418288252003890568835638227670016406	0.6476409665282003950788793042894336743427	0.120530515478064872952005517477364843567	1.798187276902773729009488089988366113909	0.4521692668192666820648881627715414841821	1.45545972059467017541478024997937302224	-0.2894961613150558535985129843838271573818	-0.9070537588698031881161931381394647232749	-4.663821723922555359121288377947046407132	3.177116068628122385273687432629756860472	2.e-37
2.28	2.307053555813500151731341388898733694884	-0.2669799938886324966167247595370360313944	6.184026781736227744052541201093145360775	-2.190420780120695729746790611853028762306	0.3121324710659802098764307415042225149296	0.2868678309834888894177988749782501586044	0.312132272487152536689627836873739850878	0.6481708630628732234305787296994519699435	0.1203897236420829747546333654265847690248	1.802142189045965261674680629016088636667	0.4505557355198098194445757584853733235432	1.457703144931874084188229479259298672178	-0.2911125148427386219674124084509016133954	-0.9079735418299352640899874312689311532049	-4.690111782286016587466968512663902632394	3.192550867634024336147868210639746040143	0.e-37
2.29	2.31046318152424296242489530714571112019	-0.2670735539965439411533671867921369303536	6.223138630769827808663621100809153358432	-2.190986076786367180860927621789195681974	0.3120231196913293018318620333273521217657	0.2850481143434285616600962103042831274711	0.3120229180643709970450141337792768754452	0.6487016267927161311907297278884931168956	0.120249078891839330344755610874467498733	1.806099756070320080703607438414322470622	0.4489477963728050182651563265498599873903	1.459953259004768110550441035006484328252	-0.2927333933874542764011825366840833306177	-0.9088944747372931697170559816104361731385	-4.716464909362251597241350053388389342849	3.208000358681602049730642908896253199437	0.e-36
2.3	2.313877952923541515225290421948541001607	-0.2671670032434533098992789656645737269234	6.262427176643831598554194073868498761857	-2.191548524403136469806225110107133773549	0.311913974316654389051884066226109561541	0.2832391378894254891921942382922486354481	0.3119137696166578212408877573570318278459	0.6492332452557584632484068333961553854617	0.1201085852989771351588837515348514350011	1.810059976048080604417570398486835006964	0.447345434318513484546697429817616367175	1.462210036479624060727224923362376189361	-0.294358774842013052758167612340121444338	-0.9098165374883324673094282043873486283292	-4.742881144949441725875611747733325227485	3.223464539672257133852851017161573893612	0.e-37
2.31	2.317297787645984706273589735772991293337	-0.2672603378844064362066432070264026751517	6.301892473597515289607955526092516144923	-2.192108086152718532787018156469547831351	0.311805038959446063360499948047886993117	0.2814408591513111592892412044260549198771	0.3118048311614569596013634153132101068086	0.6497657060273891608150157804823483896052	0.1199682468866527965967139224729800075408	1.814022847093827766065082278596455659209	0.4457486342884564778057958328207315569024	1.464473451105318777496377028565694142687	-0.2959886371607490947180447203985514419958	-0.9107397101174301794962544814242399640584	-4.769360526858486916717472846570379778854	3.238943408214706928978347073283023012023	0.e-37
2.32	2.320722603635836911852194852156536422414	-0.267353554201141126250649255801782676703	6.34153457591350650311474514566370565944	-2.192664725534835005390004281799925332515	0.3116963175948966148425683286962069210387	0.2796532354828317129299963654107887839712	0.3116961066739144469209099794739615295369	0.6502989967205449506565777016321743567915	0.1198280676297397057839262978565986323853	1.817988367363002131612609251065406686707	0.4441573812063902707793647078581936402421	1.46674347671332713863650778381052016346	-0.2976229583596127005542002190816634983412	-0.9116639727968229442926484042655509329402	-4.795903090923554939178339743552667906134	3.254436961629514465633799642542691657575	1.e-37
2.33	2.324152319149290407175729434292045585551	-0.2674466485021817882137917889449158581135	6.381353537918824389120401101669091869815	-2.193218406368600919383124414829989444793	0.3115878141559647467456920080021614121823	0.2778762240683904960727286093656621986817	0.3115876000869431135534689293874986628144	0.650833104985893754400962144035691486822	0.1196880514550361986175323923169998147107	1.821956535050429913457383456799457951392	0.4425716599892659073475047437747338744585	1.469020087217698859803322416184804613765	-0.2992617165162486318184391598320418115324	-0.9125893058365281833755149385809218986397	-4.822508871012744887120572652705061461751	3.269945196953587348141299756832716794695	0.e-37
2.34	2.327586852756673559392480827993585563761	-0.2675396171229307603255145317032280863738	6.421349413985938987957530787740223180826	-2.193769092793872602543664030496062544253	0.3114795325334447215911351104609528334644	0.2761097819297056721521227157742051332747	0.311479315291291727668522951906905606855	0.6513680185120134236560205316663086062907	0.1195482022414775725474729731603960242908	1.825927348388854091693027474783134369795	0.44099145554817383145136217098466753813	1.471303256615019396839934152088368326812	-0.3009048897700607134615977872803480716889	-0.9135156896842486118172470509751407965302	-4.849177899038863361625947807966896702903	3.285468110944645245637023268049758407867	2.e-38
2.35	2.331026123344615257468009361433901399917	-0.2676324564257563731180121476953370527916	6.461522258533849365659690873178813030401	-2.194316749272557039595456624284186246729	0.3113714765760398442617821188020219191676	0.2743538659323830533823568397280158290563	0.3113712561356184745225644880892204971624	0.651903725025565905272724169195318818152	0.1194085238203520272712234953700858187607	1.829900805647470849625675310503254789615	0.4394167527892734631484304444582648834268	1.473592958984355241264493993513566025018	-0.302552456322262955198192535296077049992	-0.9144431049252604161642540724264552023622	-4.875910204970311859379751841644112949215	3.301005700085655691081006516549142696665	1.e-37
2.36	2.334470050118165967632522292651810408231	-0.2677251628000777776219579912366485951614	6.501872126029179975020658506611121683651	-2.194861340589882926742017505531754550938	0.3112636500904401892433499563156078201858	0.272608432792404331285826271302478300517	0.3112634264265686798589923982966130410146	0.6524402122914669402815934468987605139413	0.1192690199755203994742663090824913309255	1.833876905130471527171702792736731879629	0.4378475366147078003146837706842460305942	1.475889168487183902301548279153562527894	-0.3042043944359174245333383981308984066112	-0.915371532282285424123883462034121927991	-4.902705816842083772598332394279157747167	3.316557960589237896872108226501347288103	0.e-37
2.37	2.33791855260287583828391774856233426539	-0.2678177326624465729411193674035111715989	6.542399070987294717328064684345840249706	-2.195402831855633660310719263589517280849	0.3111560568414044797731301827210486092739	0.2708734390825309095981781393156671533873	0.3111558299288566852251367103740967972613	0.6529774681130513987339706385134101605828	0.1191296944436395635260902125945643165454	1.837855645175590291405431718632828305496	0.4362837919235031274419884320379439116879	1.47819185936730886768779564634922958103	-0.3058606824359591021492813475873034872388	-0.9163009526153475871297453202839175429346	-4.929564760766869460189431805393622061544	3.332124888402034312041599594187358196659	2.e-37
2.38	2.341371550646830185573822346480885419484	-0.26791016245662526375249198232307477868	6.583103147973428082109270157187766775626	-2.195941188505342298235382290055443035435	0.3110487005518460277163161806611079590658	0.2691488412386235644922390714844140437421	0.3110484703653517840193751780536605480031	0.6535154803322343515893338037686624036902	0.1189905509143893719309623309930168136556	1.841837024152657719812736874037604963639	0.4347255036124539155177730962866908580156	1.480501005950759834591235721753373251495	-0.3075212987092079506449162862135622900634	-0.9172313469216140941460157506192605334507	-4.956487060946267741255778167389967243054	3.347706479209049657599145762432361109238	0.e-37
2.39	2.344828964422643284750877348007564680024	-0.2680024486536625950299984982774409563779	6.62398441160383342528241174940676639695	-2.196476376301449973086732553334852270782	0.3109415849029226438941613193137510734642	0.2674345955658781785590897989733609787354	0.3109413514171681279756991544872056586791	0.6540542368296679794392458886262587301844	0.1188515930307030112000936654071655556558	1.845821040462160487287633272457328084525	0.4331726565769929997780891906879730178598	1.482816582645678500555880962969943154057	-0.3091862217043684275390600073734279293224	-0.9181626963352214330316505852990411466334	-4.983472739682102820066350282638737510105	3.363302728437957195849639207072651169449	0.e-37
2.4	2.348290714429409597864310472198090444475	-0.2680945877519657602618763614183143432405	6.6650429165469463983737168234685793795	-2.197008361334424904407997529047309191764	0.3108347135341304295674373056223923091994	0.2657306582449778145284168678811986070094	0.3108344767237585148280804546258873527246	0.6545937255248944172127610116945616341873	0.1187128243890006506434209988123314327618	1.849807692533807346296986372472004765867	0.431625235712047123718393455732824389768	1.485138563942190204533053838120141346379	-0.3108554299320166745326652434112906208008	-0.9190949821270867110106392988855435608872	-5.010521817387843658251193258721522371894	3.378913631263371982802848360152426749816	2.e-37
2.41	2.351756721494614556416557076581068616093	-0.2681865762773695641554256289375592558103	6.706278717524564960964317184874423078611	-2.197537110023846377789872888286769233337	0.3107280900434013606489296798673293645178	0.2640369853381614161990751417314878222667	0.3107278498830119686889700643038247536833	0.6551339343764946318880880994635297585373	0.1185742485394262634942281297908485740559	1.853796978825101582306887457468031403704	0.4300832259128779415165008860139929231417	1.487466924412261704859350991708802712698	-0.3125289019645756135561130063002160606592	-0.9200281857047045463701415925546523943094	-5.037634312600126123781166346203283164753	3.394539182611090897484323095572375412334	0.e-37
2.42	2.355226906776004025632632958001917907491	-0.2682784107832025358507771965441990729112	6.747691869313043993718810439164079609375	-2.198062589119450839620676039087254802425	0.3106217179872045773313236999801524091525	0.2623535327952094417093670799944713106598	0.3106214744513550258471522945078248310596	0.655674851382233429897653600081180306385	0.1184358689860875016176019575259855165927	1.857788897819920126344553263222893848264	0.4285466120759085719217924958703649822838	1.489801638709545381813063083416194539896	-0.3142066164362781816159114573365256649803	-0.9209622886119298373137758767080972436734	-5.064810241990374930612638775855561226326	3.410179377162299222316447601495684813988	2.e-37
2.43	2.358701191763413368870012520387961282622	-0.2683700878503500393360744994041874520796	6.789282426744504580227806197479225566604	-2.198584765702141582005376598647692824501	0.3105156008806512926625482884961474657641	0.2606802564593467537460657563222177491286	0.3105153539438566395208212161990831243357	0.6562164645792006891591116987663059451219	0.1182976891872985069288279768466496902339	1.861783448027099500957205243676554496723	0.4270153790995357996329633602621811143547	1.49214268156921015000698136050504642521	-0.3158885520431189355840493457222161759224	-0.9218972725287467129751783847803280745799	-5.09204962037652436504786663785113612464	3.425834209357743579454388662343019417223	1.e-37
2.44	2.362179498280556434608565426641919995754	-0.2684616040873144107305920204772382782907	6.831050444708057351885091746035141167106	-2.199103607184962067037808371678239702494	0.3104097421976032346717776548139344338006	0.2590171120730631089791978392554278933356	0.3104094918343366181646785143931893529678	0.6567587620439489095734111522842180030115	0.1181597125558255445254068587342900754517	1.865780627979028772838352223900683560119	0.4254895118849280220448988086694142041866	1.494490027807759364907684928045200603852	-0.3175746875427942582026339845102065378021	-0.9228331192710239680056354370451484375716	-5.119352460734836135229208446059704574545	3.441503673401871033555189725326401658769	7.e-38
2.45	2.365661748486774861808995677140020394095	-0.2685529561302721542260250439429249083146	6.872995978151039376201138217398753245366	-2.199619081314033112929456635534843246294	0.3103041453707845376427029761775234812516	0.2573640552838516064474037906864076880851	0.310303891555477512918216983053567139795	0.6573017318926271745034358920590535355374	0.1180219424591353444073240581840992773274	1.869780436230249681617211873812302112832	0.423968995336809041352979048979678860594	1.496843652322836006283791268775334150926	-0.3192650017546313963041901910103607927689	-0.9237698107902572793567958109160763438824	-5.146718774211812764777567321882118477037	3.457187763266934184423679689712974851099	1.e-37
2.46	2.369147864878748108723929968898260903327	-0.2686441406431282284115511089804412668666	6.915119082080264086437284347491440268605	-2.200131156169454197926874363665102248778	0.310198813791896999067771445565677011797	0.2557210416498654712484120379118440070668	0.3101985564989398707484607013857625830072	0.6578453622811116145083508430107262582929	0.1178843822196460405049769658148412458817	1.873782871356064111021550921408444489843	0.4224538143642278038651616418168577599229	1.499203530093015420109981224597144644232	-0.3209594735595065621360195213150897525516	-0.9247073291732985007762464481477769758886	-5.174148570136204957539687567345085400767	3.472886472697062083453531673263561553465	4.e-38
2.47	2.372637770292164600506578028808671393141	-0.2687351543175674544574784767976253493242	6.957419811563283743675984395338609220432	-2.200639800166169117113827727981799677942	0.3100937508117386198992620284857183213158	0.2540880266454935661084197366301960622369	0.3100934900154807708938704467850958767543	0.658389641405132463276276913444859904138	0.1177470351149805976167264534731121496924	1.877787931951149064975984592927162134004	0.4209439538813141902989463454786382756788	1.501569636177585898885482212691503963358	-0.3226580818997523282765933684544588106906	-0.9256456566420723275642441973925949218366	-5.201641856031111353415249294309992330733	3.488599795212296819512671644984115677011	0.e-37
2.48	2.376131387903354388299016207655390590856	-0.2688259938731030773427110359346167053093	6.999898221729663926342196720668626032476	-2.201144982054796232263648343835705848512	0.3099889597403253467335829200187474355077	0.2524649656668550389180332871078743285043	0.3099886954150755632376793906121188343989	0.6589345575003977944077783617181970698235	0.1176099043782226187151544639477840440512	1.881795616628179307848720824104476813879	0.4194393988080209625983296653141097949042	1.503941945716317378863619425448551204455	-0.3243608057790545463110483617883580842442	-0.9265847755532806210199892282554794555168	-5.229198637626169090765058459611631852948	3.504327724112595630441917617335519267871	0.e-37
2.49	2.379628641230883729799182864167013666351	-0.2689166560571225120191402167394089676129	7.042554367772269558355860988081952141332	-2.201646670922423564986327500875004732206	0.3098844438470159355027751515383098047445	0.2508518140372135293839511556973222559266	0.3098841759670427281984241658620829729389	0.6594800988427140263106088921629960556638	0.1174729931981744269169009555745306131681	1.885805924016457824442555354278451330454	0.4179401340708519746183496095913206369943	1.506320433929218531005558705614021967089	-0.3260676242623390189470492087282351555422	-0.9275246683980946791428730567190296926526	-5.256818918869833620829016552562160078916	3.520070252481798408419587978408760586283	2.e-38
2.5	2.383129454137111936736874424491976322294	-0.2690071376449303034237766725351245636166	7.085388304948561946549475881278559408914	-2.202144836193368946316045366860898074524	0.3097802063606398573811442252707608365887	0.2492485270123113720188300097996903480778	0.3097799349001717788446007328085265384518	0.6600262537481032813429852727212038356424	0.1173363047196173182701620956866797321265	1.88981885276055425277243278417360583322	0.416446144603576755347433546929421769926	1.508705076116282521329784195747443231203	-0.3277785164756481550860056923910426717619	-0.9284653178018357364196964342912996687162	-5.284502701941746120352694027939361039431	3.535827373191560473595622011573440429068	5.e-38
2.51	2.386633750829710937132543049507957028996	-0.2690974354397883337517345957168952331247	7.128400088581906374754774717823003900102	-2.20263944762990549969499831316890979676	0.309676250469628168571076896565709816083	0.2476550597856242471126535672670256732797	0.3096759754028541268842310470961910557975	0.6605730105729176836518521930047139948694	0.1171998420435738833595582763205214867418	1.893834401518951437991075431570418917239	0.4149574153479315754462165178448989277696	1.511095847657221713886556490173555605195	-0.3294934616060078362690332493453887912403	-0.9294067065236439733916582255511586690048	-5.312249987265187012251662952014504936751	3.551599078905250508012090069245423663876	2.e-37
2.52	2.390141455863147889875370446618381725618	-0.2691875462729533053873350254410269304284	7.171589774062889728422944557196238101211	-2.203130475332952665712040853154187523167	0.3095725793221472666505345119340238871403	0.246071367493536743995778708114469346573	0.309572300623216835242830847391689342977	0.6611203577139506791582915288425152920626	0.1170636082275722975310029523339567961925	1.897852568962700254035212695891899853716	0.4134739312543071088113875025728880870864	1.513492724011191588767397775420502426107	-0.3312124389012847229764819924589349559431	-0.9303488174561363125536388715163329510938	-5.34006077351961393427308897215227502755	3.567385362081813544321530999030159068062	2.e-37
2.53	2.393652494140131254746791447546390582111	-0.2692774670037115307428251247827201174726	7.214957416850647675702943187703788173929	-2.203617889742733021683121084037140262386	0.3094691960262354573790103757743989879884	0.2444974052204393141033723173061686025399	0.3094689136692591810705401691672936487162	0.6616682836085454595577813812041314922977	0.1169276062859124814253188068716752043596	1.901873353774082835316175245732880960303	0.411995677282422802675065681049090911395	1.515895680716504145224624984671750731985	-0.3329354276700342281163958439213824179266	-0.9312916336250532745235832118050937123658	-5.367935057653282601609482255191275088325	3.583186214979598918634079998501302965375	2.e-37
2.54	2.397166790913020691320498032449478316696	-0.2693671945194110587830814498817913232819	7.258503072474200914339469497177995983693	-2.204101661639395130740283297133082090246	0.3093661036499422565671140969669217638478	0.2429331280037471032877076205917526920634	0.3093658176089919538538631744325523411345	0.6622167767347005709385936707662242887273	0.1167918391899340352322504475455778684986	1.905896754645284358227745028591692276615	0.4105226384019880709063635140488044067955	1.518304693390331058605530715969712976634	-0.3346624072813393847378926844204543113437	-0.9322351381888951650768722420578551919316	-5.395872834895948965222821515194799937061	3.599001629660153104082814347730269416498	1.e-37
2.55	2.400684271785201067841603606058055299263	-0.2694567257354911654440003055458994485453	7.302226796533799891501281694078544424293	-2.204581762143602428310988855877528502036	0.3092633052214703529893670075539102671597	0.2413784908388411646436471409964919512432	0.3092630154705794145643334393734009376052	0.662765825611172786244261106873862100476	0.1166563098682858519684766479217461771707	1.909922770277073508884506302156899141079	0.4090547995933504265198736486616897191909	1.520719737728396857858684999217892290065	-0.3363933571646408340538954681634202921782	-0.9331793144385478603005511800214197997191	-5.423874098771650961703942753706068542482	3.614831597991977351084839715219846528102	1.e-37
2.56	2.404204862712421509033060635975272443377	-0.2695460575955092533281028547082112362012	7.346128644702278153818517304483891927228	-2.205058162717089718163037979049318959352	0.3091608037293201591416171104476702619014	0.2398334486839325645500204155973650833947	0.3091605102424838426528670034509208814448	0.6633154187975773192338680879285687161777	0.116521021207197316837827075228803373295	1.913951399377491769753070564464552043679	0.4075921458481306708800421814824598885896	1.52314078950466238816274895947930000975	-0.3381282568095581588473560400831783147413	-0.9341241457968984546537785340644729536354	-5.451938841111568940422386770787897681904	3.630676111654250076527463164799983806447	0.e-36
2.57	2.407728490004098484951842944606229335843	-0.2696351870711651512636102661871355614553	7.390208672726412278285732928383647735686	-2.205530835163184217994193550642775003476	0.3090586021224368778538696494407782643398	0.2382979564648499043242196574607157421929	0.3090583048736125989198957273589253952263	0.6638655448944854568421462413828665881826	0.1163859760507510015097788047791308012917	1.91798264066055165728239345783068937775	0.4061346621698452573205311294766096202664	1.525567824570998822835844599383432642981	-0.3398670857657027875605724057968787903222	-0.9350696158184410313127163481554587077453	-5.480067052066961513262552399953916375628	3.64653516214051393113179165380285082156	1.e-37
2.58	2.411255080324585112807483711028690593302	-0.2697241111623228941343337643258125481374	7.43446693642828998557249755000451875356	-2.205999751627295748625220771964555191355	0.3089567033103600135736733549829425161142	0.2367719690797507917648131624793454665437	0.3089564022734676330592337187977545189294	0.6644161925435196843943088836711173979482	0.1162511772011567639482449470366042626986	1.922016492844944035423579854878932069911	0.4046823335745159495512286759480341627473	1.528000818856852484308422573338895691409	-0.3416098236424826916764411188693160234606	-0.9360157081888728145680915761543990040174	-5.50825872012217742893778705240565344479	3.662408740762327519784715527879778685532	0.e-36
2.59	2.414784560694405694233677043636910219687	-0.2698128268970299737511207150470585065169	7.478903491706684420814911224713470940189	-2.206464884597373057114725925609458288419	0.3088551101633752584864465725061334782432	0.235255441403757804840674529849996245821	0.3088548053122973660396795064017014368075	0.6649673504274463778419061127209817126423	0.1161166274190271661774752229195064117919	1.926052954652754631301230935744585673517	0.4032351450912668946346038082933298804795	1.53043974836890073457298211268713762184	-0.3433564501088990999063001798750243782458	-0.9369624067246809570442380288431890761512	-5.536513832107740248332107323136253826325	3.678296838652881721230292231406654384555	1.e-37
2.6	2.418316858491456376543289518862261709052	-0.2699013313315341045969584555287155283105	7.523518394538434741487013272283257657621	-2.206926206904327786101770639693956103644	0.3087538255126686843935746511104817625791	0.2337483282935195001152016600600149733173	0.3087535168212508782630269885806978134395	0.6655190072702661350818968635016970178509	0.1159823294236541241024105862266063504121	1.930092024808189873629121678163719925801	0.4017930817629092323189995074970193135117	1.532884589190699191960754013819135062134	-0.345106944893335450594289831828324130332	-0.9379096953727202136655995633406120073766	-5.56483237321350487231754377820958312455	3.694199446770580584862924231543371915283	1.e-37
2.61	2.421851901452172212472183197327348247409	-0.2699896215502975304395388582587231696433	7.568311700979832452268845500880108831719	-2.207383691722426121932870907148754877608	0.3086528521504831724812902413147457023785	0.232250584591697026837926500043291005318	0.3086525395925343356207097910063712049878	0.666071151837301817320840514897275463041	0.1158482858932867052590593506021233285421	1.934133702036312172686290342239497020296	0.4003561286465133629949511766732962381742	1.535335317482320529761712686291126946059	-0.3468612877833388031594643309357488947884	-0.9388575582097817500657730853671120946079	-5.593214327001884225540793202518969023109	3.710116555902586782216617684025871828552	1.e-37
2.62	2.4253896176726609699649296962036103371	-0.2700776946660089000061055946208419049737	7.613283467168013022203673894747595472137	-2.207837312569648347299285912543386736127	0.3085521928302770141080911293381052812331	0.2307621651313769160672514716968334359359	0.3085518763795695865725842170652862652785	0.6666237729352843699773191547063690178278	0.1157144994654099920873351825539770350271	1.938177985061784757554997593836883298549	0.3989242708139689974940865487658762879204	1.537791909479985110038672715499569437926	-0.3486194586253939282275869589088485738583	-0.9398059794421533300926038567438871204771	-5.62165967542114450084058729579755278637	3.726048156668331600520704839991083868885	3.e-37
2.63	2.428929935609804042975101517197124384488	-0.270165547819592739694228912715299766063	7.658433749322352326080077608271118322646	-2.208287043308016530567164369158740977723	0.3084518502668846167370717914133821819668	0.2292830247404106220288441529227434470535	0.3084515298971548643839567887345447852126	0.6671768594124364912363030643125832057807	0.1155809727370249300168605201183788212346	1.942224872607626183615014203780202911922	0.3974974933525331127074930511987120805907	1.540254341495683704013310685698683205604	-0.3503814373246902950520222586138744484011	-0.9407549434051711237717394665791737210294	-5.65016839881876737078383311140845019325	3.74199423952298947329067215388581639471	3.e-37
2.64	2.432472784082324807528433894532102459347	-0.2702531781802165509122226552629928823676	7.703762603745867452731282105757653842253	-2.20873285814389058043080063484376920799	0.3083518271366792501985875554321534950258	0.2278131182456814003507462914118089847307	0.3083515028216275297071777761177158146125	0.6677304001585542149839849207599010902833	0.1154477082649290813565130172836991009754	1.946274363393974620560225093543765962064	0.3960757813653659377171337811887974304638	1.542722589916792548365167658455404673827	-0.3521472038448821736802221476912501017554	-0.94170443456276337378712791432389759741	-5.6787404759548775674147069914904447568	3.757954794760917050435055301693308045354	0.e-37
2.65	2.436018092271824785797583598650260017451	-0.2703405829452955603785578153942399241693	7.749270086826621441848855835560746871991	-2.209174731628232906835600084672385754307	0.308252126077737769528203262386835204733	0.2263524004772991149614179865024183587437	0.3082517977910287897350631603784389322037	0.668284384105086473383936353482741210141	0.1153147085659982076711351053503790983443	1.950326456136862028161659135496633606281	0.3946591199720550959212247151582194233884	1.545196631205680984511434518530912895224	-0.3539167382078420679822081336790659825498	-0.9426544375069861554463928105089454431265	-5.707375884015734268579384592213890502238	3.773929812519056819483690741552484137831	0.e-37
2.66	2.439565789723787911165601484272171147088	-0.2704277593404951485033192406710868443563	7.794956255039131466848431135411397910525	-2.209612638656841887277124892894955175255	0.3081527496900072515700313818806578767394	0.2249008262727235716586122283779910610213	0.3081524174052703311492971942519506552282	0.6688388002252127031863887027494404118184	0.1151819761174686049557219269930488985714	1.954381149546998325316138451344247930589	0.3932474943091280289044098101402628889764	1.547676441899311926442072489727120699246	-0.3556900204934076948982955526287138052252	-0.9436049369575514612888416728158586133585	-5.736074598627284617038129033568280103022	3.789919282780305291989864326629474446491	0.e-37
2.67	2.443115806348553295621628705289708157881	-0.2705147046197309856871938187366822749867	7.840821164945780065105315613463690352952	-2.210046554470554407691274216096703824514	0.308053700535473483640116693983035749484	0.2234583504808169831699644457070307847732	0.3080533642263028051238457650118011015781	0.669393637533918558101004926052911419996	0.1150495133572201176147618929302217243946	1.958438442328565653679515738405343213429	0.3918408895305528289374177906378624446651	1.55016199860883539959617988358067204464	-0.3574670308391227232620572053575917284677	-0.9445559177613478391545303914646739250997	-5.764836593868777887358794556806327177262	3.805923195376845784354172383196787939852	0.e-37
2.68	2.446668072422256784479514239410378477621	-0.2706014160651669011404690131568394380894	7.886864873198228938720265723906216888708	-2.210476454655417672816702794735130725867	0.3079549811383312434973160508257566795302	0.2220249279658261757157982352307624477938	0.3079546407782861036565537043361411471388	0.669948885088069788545311190603865183918	0.114917322684059758843144518233576212082	1.962498333178022836179110098181574141071	0.3904392908082276069348382832136072554674	1.552653278019175392094950025488185373541	-0.3592477494399714849807124845031716640998	-0.9455073648919538083445629147445315455464	-5.793661842286438626355018924734141153578	3.821941539993445821253891668068300861032	2.e-37
2.69	2.45022251858774164752971476841958576536	-0.2706878909872105115444774789380982869443	7.933087436538834901520724901677796619774	-2.210902315142830524949834300424541379024	0.3078565939851563109318343963970403554471	0.2206005136112951528593184910478840784295	0.307856249547761367524399521349015312302	0.6705045319864843484785887178986944558994	0.1147854064580058666504552567249549097473	1.966560820782920127199797914276034014188	0.3890426833324585234947757882594900629572	1.555150256888610256922694211778715746556	-0.3610321565481078695862730168092479567548	-0.9464592634491442757925595835060261754804	-5.822550314907197206314274360338752586521	3.837974306170719201388053376161731762612	1.e-37
2.7	2.453779075855438732303569713024637279887	-0.2707741267245066357666368118631215526469	7.979488911802067537135639904104976889424	-2.211324112209654496212141863804116877666	0.3077585415250791522520311862159413807326	0.2191850623239086373579910530428533757734	0.3077581929838246671469987943142077625587	0.6710605673700027877065364697073417813124	0.1146537670005727263566345110899656315342	1.970625903820724348983046498293208174401	0.3876510523124266109612866779617499408889	1.557652912048346901638697728164499971851	-0.3628202324725786119255362060856023955308	-0.9474115986583901707860030054954724202071	-5.851501981252476198050719408040476200602	3.854021483308352770544493529617568503087	0.e-36
2.71	2.457337675604216400797148850443731066188	-0.2708601206439285215112101191324916849955	8.026069355915928135935539246394220262744	-2.211741822478294818505839704914941043746	0.3076608261699602199397959639340097014172	0.2177785290372672163655714622183934097151	0.3076604734983022986378954634585368174381	0.6716169804215569866812601685335835276651	0.1145224065950555919655884319267087649334	1.974693580957654506371499981236961110524	0.3862643829766435147863231632843064111133	1.560161220402089000063577832910495120899	-0.3646119575790411813919389197114654422001	-0.9483643558703515135064688751151292153639	-5.880516809352030968867086751119353830968	3.870083060668297953139176241673847185529	0.e-37
2.72	2.460898249582200471253414475427648207092	-0.2709458701405669069265585820250894554786	8.072828825903369369617211427622513562143	-2.212155422916751377236532488252693338729	0.3075634502945668108071795279092525087974	0.2163808687155947196536407163542505220247	0.3075630934659276383630303573749727136264	0.6721737603662372894510465396561706417681	0.114391327486816040405852642093530666827	1.978763850847527969557147252089380801401	0.384882660573396282785451282897510915504	1.562675158925599458161609523608066449072	-0.3664073122894764796268001575851683987606	-0.949317520560364129371427097453223703675	-5.909594765757842786380281558052374225823	3.886159027377927099068494086966773813135	1.e-37
2.73	2.464460729907565055356535311308786954706	-0.2710313726377169588417828957559843088488	8.119767378883715943909509793858368188104	-2.212564890838641216521068755248207309614	0.3074664162367514268301845376314771662727	0.2149920363573784647229482247437354881431	0.3074660552245195001986486311035231846625	0.6727308964713580888510813301953393933253	0.114260531883567594154152949707804622491	1.982836712130617311349996511321823107865	0.3835058703711813314083623834934353237646	1.565194704666257363684277050994448242015	-0.3682062770818965518565656638263719847544	-0.9502710783279202186358525211130660223002	-5.938735815558063598304126512500781023557	3.902249372433154716200730864465622395494	0.e-36
2.74	2.468025049069293188312933781893557425264	-0.2711166255868630730347437927792302594938	8.16688507207408416966606309815329067433	-2.212970203903189395153823742253269115067	0.3073697262976315841552897267262853390469	0.2136119869989430054724711502520042314947	0.3073693610751619409485326846489310125372	0.6732883780465219172678715247757546176249	0.1141300219556615493259659492420402627553	1.986912163432517885437549736462760665728	0.3821339976591277175443114908348514857067	1.567719834742609648316635741321009286146	-0.3700088324900475164872340591359996262543	-0.9512250148961429854364311171481768181303	-5.96793992239100903050768710544261245596	3.91835408470152364241684455416483048771	0.e-37
2.75	2.471591139927909434670770641327604777273	-0.2712016264676616142127960603505416139821	8.214181962790802208283815498394857434208	-2.213371340115192955161505065232065722897	0.3072733827417710161557701471490785075862	0.212240675717958025682812538787754768523	0.3072730132823854598621814465859225666399	0.6738461944436820939649858093245075093785	0.1139997998363729477574465286053943022867	1.990990203363026225984323497844360704348	0.380767027747409845897543832765190866613	1.570250526343917686544293254350046384592	-0.3718149591031079144977149823972970541029	-0.9521793161112555306866493914845038610971	-5.997207048459200487566770179737726036101	3.934473152925256253555328253040892760523	2.e-37
2.76	2.47515893571618337378824115692276436788	-0.271286372787921581116602113053611023454	8.261658108450828952240722550994502637546	-2.213768277824954821964364537482948898417	0.3071773877973622180669855168001516937932	0.2108780576368810202819060123353493956809	0.307177014074349539713664585121900986309	0.6744043350572039795621688572598682571838	0.1138698676221866331959654882861611521615	1.995070830515029350192440136238863287373	0.379404945967649740821219139799697646549	1.572786756729699055354821690161462162848	-0.3736246375653826800290016051893687837503	-0.9531339679420442066797617795087368597723	-6.026537154543452924409996609363689346019	3.950606565724270773365024652226229502088	1.e-37
2.77	2.478728370039804828622047046030382990053	-0.271370862083583236960809289151322506874	8.309313566573171783372492361970475597657	-2.214160995728189220006835209672686441126	0.3070817436564102811953393019563636249645	0.2095240879263354106737975772942509105483	0.3070813656430264774795545064167330607113	0.6749627893239248863671463712905957848475	0.1137402273730833331103652277822505025319	1.99915404346340504117746604986662670813	0.3780477376733090123120090214068030734935	1.575328503229264675428196777345887044121	-0.3754378485759929312138419614598637770101	-0.9540889564793166300994290276811771029787	-6.055930200017007441961058810787802130962	3.966754311599162778015926952080193232831	2.e-37
2.78	2.482299376878031041499237772582268654596	-0.2714550919186947268357962377718094186388	8.357148394780302693035935780915890841546	-2.214549472865898591661258397302936284309	0.3069864524749179658632324256800503660043	0.2081787218084247425499730754484548310062	0.3069860701443864537660374459859021613522	0.67552154672321269208747955324846824965	0.1136108811128257091316356621637913779221	2.003239840763933186826411304183695607399	0.3766953882400706457088851173267135084078	1.577875743241251552519928292299908127562	-0.3772545728885617788515913412563160870417	-0.9550442679353545463445413868445926732859	-6.085386142859706999663744938630395416122	3.98291637893415198639486845305292922911	0.e-36
2.79	2.485871890584306091950292165074650743071	-0.2715390598853867060655627024768451061837	8.405162650799572362461383202704257509582	-2.214933688624222237988083611836283629309	0.306891516373071963121323843594832052529	0.2068419145599836166286666346458938962902	0.3068911296985837910295632820885460938617	0.676080596777023203103848615977168286755	0.1134818308292443205560567103153865631472	2.00732822095221824807106929222670092928	0.3753478830662107446641899307929685237147	1.580428454233151335441625416310376570516	-0.3790747913108963488925063776677620560628	-0.9559998886433617350427053327957697705583	-6.114904939672213662864395138482892335869	3.999092755999994433363231790793723510016	0.e-36
2.8	2.489445845886852845205939543751040062007	-0.271622763603845003167900082918761827479	8.453356392464621803150634051112366999381	-2.215313622734256896737470948195125505017	0.3067969374354302963687138900238991322084	0.2055136215157660045417898716141570121756	0.3067965463901443516864378686120108887344	0.6766399290499563121699913242211958666508	0.1133530784745234468076856659886777460174	2.01141918254262292774305978160030788951	0.374005207572960356937148023343941106947	1.582986613740834904683276031291502905332	-0.3808984847046662129167901711882231723228	-0.9569558050569071434286239879241876088105	-6.144486545690265799772801601681565242609	4.015283430956860128206975942019532387887	0.e-36
2.81	2.493021177889237738639831081737561066182	-0.2717062007222813417710613523171650411246	8.501729677716791176815907578174634642219	-2.215689255271849485945160032127529021981	0.306702717711110814643901268790990061914	0.2041937980715716035570831673980380070531	0.3067023222681540279285712140581423381062	0.6771995331493109940155764897682505682183	0.1132246259654867160857402578438762205057	2.015512724027213108893673074932534010592	0.3726673472048575125694482406981507897132	1.585550199368073203345684625130091436242	-0.3827256339850784191267832057861047420109	-0.9579120037493634314849307067368323583748	-6.174130914798973684351097314049711979037	4.031488391857176306718104873596880952723	0.e-36
2.82	2.496597822070908640060171086049130608915	-0.2717893689169021425557167016100197705522	8.550282564606525367161968198404889367236	-2.216060566657362195168444932080925803068	0.3066088592139807305011716799532008446001	0.2028823996873108847278565071738058534589	0.3066084593464482761576921180634551142534	0.6777593987251391812537153993455697756934	0.11309647518388248884802401888973896067	2.019608843874714130180751031556614813521	0.3713342874300896035914162334264179499579	1.588119188786054520245323626091894079245	-0.3845562201205493149374331136613620717405	-0.9588684714133411090190123028381872989311	-6.203837999547151837444363232686898676614	4.047707626648436385300780834121167707036	0.e-36
2.83	2.500175714287706127288354934879514203293	-0.2718722658918754312427222749258298338697	8.599015111294775967262323545084823783306	-2.216427537655410185603306630314840795814	0.3065153639228471563417871295968610098388	0.2015793818900094905468723254738128328337	0.3065149596038026498529939260106902199209	0.6783195154702985613093390500188194413221	0.1129686279766689461861658539776014548692	2.023707540529478462132009083909876951719	0.3700060137408262348357264933964964439889	1.590693559732898431673582120251298533964	-0.3863902241323733497064003178841392061991	-0.9598251948601184427142340862238977324451	-6.233607751161686654266041406787635997214	4.063941123175974738613047299754164982816	0.e-36
2.84	2.503754790772348414083621881915652810721	-0.2719548893792958731409899668842495652266	8.64792737605439926044636579810655996275	-2.216790149374572076249472033610282930792	0.3064222337816485937682261304535170242105	0.2002847002767526381978556945755725589855	0.3064218249841242854958082584323297942911	0.6788798731205043341871688915798932792874	0.1128410861562988344118151856435284911864	2.027808812410464847824141051044467524576	0.3686825116535426746770302536759271579435	1.593273290013166607082971834440707907995	-0.3882276270943890452382970856414195267182	-0.9607821610190673073154074395930281620206	-6.263440119561937651689745251537224595799	4.080188869185707418029844964843842063593	1.1e-36
2.85	2.507334988134890217404969233907918335629	-0.2720372371391479577176264798510998820701	8.697019417271549831162303797783321757586	-2.217148383267073444273549145518911351032	0.306329470699647331579525621330030809512	0.1989983105175701852777083496171524350794	0.3063290573966442971487406617726538268042	0.6794404614543799693862860988743840688479	0.1127138515010038185569016606589072057914	2.031912657910228968373358475521025752512	0.3673637667093340346640304980684708923081	1.595858357497370680941985514510183222729	-0.3900684101326423193352146981818443847392	-0.9617393569370751525968686124585339196484	-6.293335053374170802005581091741472398607	4.096450852326838937815224805758470610001	1.e-36
2.86	2.510916243363155832804496374201773867641	-0.2721193069592673553458868533994052610731	8.74629129344706942758561734839583786698	-2.217502221128443549181348144487050380058	0.3062370765516227088678864987882997198078	0.1977201683582630148834598718010634273012	0.3062366587161110361522619155404441013857	0.680001270293506999078634511759606939161	0.1125869257550783987812723509104458990634	2.036019075393925691977926986741980196715	0.366049764474220306653087091565257804143	1.598448740121477390878639884493549687528	-0.3919125544250473460072083951606353523794	-0.9626967697779632546064073772143955143632	-6.323292499946022377935226250833753198913	4.112727060154535258355375212104875279208	2.e-36
2.87	2.514498493823146686491144748394634123665	-0.2722010966553004683583761587345981287475	8.795743063197870705944241647998227231236	-2.217851645097145495191759426082473196218	0.3061450531780652005811909627998195031886	0.1964502296231713968946878185883431571339	0.3061446307829841732960988542103966451104	0.6805622895024738833986158397037548395385	0.1124603106291633449773483061437856608714	2.040128063198322963189535628549187042505	0.3647404905394423858020103146716474795602	1.601044415886411179832871746015753516582	-0.3937600412010451340547942524697378053906	-0.9636543868219014167335742365065863355297	-6.353312405360991744818121663775086836446	4.129017480132563100200067781144109988702	2.e-36
2.88	2.518081677259423617977359983208272323171	-0.2722826040706621979354384448455184419784	8.845374785258315478900197089690645993453	-2.218196637654180025424777931430787629063	0.306053402385371283731603759460011834661	0.1951884502178859819301758805397145673635	0.3060529754036295616577549655438288078217	0.6811235089889239824560908331452291774259	0.1123340078005286061161358026634840109658	2.044239619630827387210648317766091916707	0.3634359305217492074567862852637692597492	1.603645362857554457635884234729800759069	-0.3956108517412600039101840929203345834592	-0.9646121954648192832053117212993056457157	-6.383394714452961521040085834134860207724	4.145322099635895726264863173670722178524	2.e-36
2.89	2.521665731795464082321247782633586847723	-0.2723638270764919465316180840861633875793	8.895186518481587017406367267088527804703	-2.218537181622662969620401288524324179184	0.3059621259460390433432567816913398191194	0.193934786131902083934880765024107303557	0.3059616943505148391954817643434476813184	0.6816849187036026684467438580935895422144	0.1122080189133556521430836962698665979965	2.048353742968521562025016511361016397626	0.3621360700636761256424384399713089021869	1.606251559164245715038785698469973007307	-0.3974649673771541406813444891843813755393	-0.9655701832178144246618626317762324002551	-6.413539370820743445082272437231439378614	4.161640905953285333150240401117945768739	3.e-36
2.9	2.525250595933995065574954854745320944993	-0.2724447635716078921817057805071316184868	8.945178321841056679175691710237685602466	-2.218873260167377884493406002268449249582	0.3058712255988644780101538505691586123278	0.1926891934412179067955875610643928296758	0.305870789362405730968029109013535714126	0.6822465086404036098461940347692440997154	0.1120823455790192074581846132761675798274	2.052470431457213208598990129889566603714	0.36084089483381466071643460259948496032	1.608862982999275680439160730908605328542	-0.3993223694906803991354545767751427161499	-0.9665283377065573531104380162482369686867	-6.443746316842649157457171096942084051187	4.177973886289802202755466037302686968246	4.e-36
2.91	2.528836208557300569346049674498334820874	-0.2725254114824595166665079585680411293577	8.995350254431642868105836532788473436285	-2.219204856794300671671808106170754869281	0.3057807030491384659808376265952323147024	0.1914516283108773686465971334157332337652	0.305780262144563011891774713013691670581	0.6828082688364142590637935296405534685283	0.1119569893763683362303567145002209961392	2.056589683310496149959301627630996773086	0.359550390527073742557631613788199590624	1.611479612618381708721229195394822145215	-0.4011830395139335354986774933958230245086	-0.9674866466706936188044974174473660464318	-6.474015493691082339826463156083562469915	4.194321027769340746543290544634510457021	4.9e-36
2.92	2.532422508927505799239181207361370098812	-0.2726057687630784613763280405766411968803	9.045702375471164180477917789219558722692	-2.219531955350100985750332020330681629826	0.3056905599688443531448158351185340816838	0.1902220469974581777131778971452099768203	0.3056901143689400914219161079189875070316	0.6833701893719605726678973776309367200709	0.1118319518520068409795119106269996985359	2.060711496708823183740537906550386740145	0.3582645428649325766496722754732066736645	1.61410142633974058654233604567190182977	-0.4030469589288000370770962633600131101858	-0.9684450979632431420475535938874548862514	-6.50434684134715335654950091403275016702	4.210682317437092617099268021540540966772	6.e-36
2.93	2.536009436686836884981545762645159036524	-0.2726858333950276917157854981535238390666	9.09623474430168472823278186572775024354	-2.219854540021617176961146120969506393013	0.3056007979968561254888357899676685708011	0.1890004058515058107840220285191816359329	0.3056003476743811827217890726063404251915	0.6839322603706509931908784294027364120786	0.1117072345205729370409764865869261054868	2.064835869798590895387494418685181994043	0.356983337595685258533535191704686223653	1.616728402543459938794282343512992750301	-0.4049141092666067206736741839569589565445	-0.9694036795499969267539997029760222053421	-6.534740298615312817076221044229478763641	4.227057742261987025614810685088902069284	7.7e-36
2.94	2.539596931857856943699117797826449921842	-0.2727656033873490064955983048067374633567	9.146947420390851960065479539466559149633	-2.220172595335306361579289457483955971689	0.3055114187391371292350048820004917387492	0.1877866613199140447067892769995398237705	0.3055109636668200195180501000868704784968	0.6844944719994197196888236022046690316219	0.1115828388650181666918741215856828313226	2.068962800691236454646869791790820069356	0.3557067604946772625091704732092059966474	1.619360519671068416888284177437162358691	-0.4067844721077682675590868118806946548956	-0.9703623795089113018057216834731889987387	-6.565195803138003323898676829235057348463	4.243447289139098430973158102733921785215	9.7e-36
2.95	2.543184934843678631547455441055153221682	-0.2728450767765089098959542237771002169948	9.197840463333226528852817619646687107665	-2.220486106156669595090798807069182318199	0.3054224237689393026230461896853471491194	0.1865807699482526892432566360875466541993	0.305421963919479084629666405193124633254	0.68505681446856929328775646272179333123	0.1114587663368855178235833131328867732555	2.073092287462346437164579069808698735587	0.3544347973645339296607565289783764054059	1.621997756225004847755510922372317959721	-0.4086580290814338612102342415913303452245	-0.9713211860294998328564532627912932032201	-6.595713291410327725481277021916238420347	4.259850944892021761169144693995440915837	1.21e-35
2.96	2.546773386428153417324523554171485530353	-0.2729242516263428659092572426296638896759	9.248913932851603866589315866731426314868	-2.220795057689652351725578065186876615623	0.3053338146270028841939916508605071660386	0.1853826883830431677668712171252616603045	0.3053333499730693150157182945552708347397	0.685619278031812522775128100516156090237	0.1113350183565867131896004970553554361746	2.077224328150777711058015061829530538804	0.3531674340353810798002431229607055802795	1.624640090768106519969409553394317474189	-0.4105347618651330918884844948107328105793	-0.9722800874122230445206065884265808248687	-6.626292698794732326392671273122319369746	4.276268696275215331851141391118858215662	1.52e-35
2.97	2.550362227776037831382924466711245783299	-0.2730031260279979559397771701037875922163	9.300167888798327149035247101563323478523	-2.221099435476020528862135162909256757532	0.3052455928217565631829294711926610451087	0.1841923733739825902887121126297575714285	0.3052451233359902489408230809213888546328	0.6861818529863137740841738644556480963159	0.1112115963136786373534844772371551308755	2.081358920757790426269639617876320664486	0.3519046563650578714740485663538442856524	1.627287501923096780827617594192044975781	-0.4124146521844212899481870748531274760136	-0.9732390720678760903504868730212641222593	-6.656933959535703554013710860689528592756	4.292700529976311631278566985206528506092	1.91e-35
2.98	2.553951400433136870855199233360535980554	-0.2730816980998739570651869376750943070488	9.351602391156591284471352376435020713709	-2.22139922539471214650313612233740786643	0.3051577598295180384143608362325291322093	0.1830097817761169607636776172181577092481	0.3051572854845305816580806806327404296197	0.6867445296727296466118452898820545455238	0.1110885015671388695277775809936424896625	2.085496063246193143709281238308602044908	0.3506464502393220333105310924426566014665	1.629939968372072116450839485977038912086	-0.4142976818125244481327356045092714548348	-0.9741981285169745048235243737346794600529	-6.687637006774476452668008047908418836902	4.309146432618396138978710015427437292639	2.41e-35
2.99	2.557540846326424854512166631732962936261	-0.2731599659875628631722642535988409742177	9.403217500041737651804199436593007775374	-2.221694413661164992927582167544445712171	0.3050703170946949527199832985719309441407	0.1818348705519641586645373812903440755146	0.3050698378630690966476307421006838624473	0.6873072984752490578409582469946593948008	0.1109657354456402915474886080529137531996	2.089635753539500137976790394537352177896	0.3493928015720475898763332740769085960447	1.632597468855988883636162656928605007931	-0.4161838325699838903883814986257731451459	-0.9751572453891381697770538731172830103976	-6.718401772563753599051114972365111920004	4.325606390762254355941103769818134712825	3.04e-35
3.	2.561130507764143903295251868272033430975	-0.2732379278637868661442584404326089387209	9.455013275702539231189735055337253202856	-2.221984986826620385433380762391372780084	0.3049832660299861709222135358890588621537	0.1806675967735873318597910747325215575676	0.3049827818842759404117678108271631320865	0.6878701498216327569891110181016737396497	0.110843299247824741307058472945716630377	2.093777989521100907112549447112447410888	0.34814369630541520414099175741277430405	1.635259982174149860676746673205283254682	-0.4180730863243008431699949733475140843777	-0.9761164114224736241830501545652039372348	-6.749228187882432820316939322634056603223	4.342080390908587219275235921895000768628	3.83e-35
3.01	2.564720327435880282502098842924584716225	-0.2733155819283348167083493257980921088864	9.506989778522475821613752940159402376179	-2.222270931777403259244067733667209851968	0.3048966080165833697727028739573295050997	0.1795079176246193352734865467463912773685	0.3048961189293142092899178634480806030328	0.6884330741832522871348697011348170970566	0.1107211942425756829252552975382547864132	2.097922769033441920554377845404421533562	0.3468991204100952582379148312039605163959	1.637927487183690781630530497620196838627	-0.4199654249895810629648862503391503766456	-0.977075615462954844165857226411715577079	-6.780116182650342218428344819229673442591	4.358568419500195080601301836849621384956	4.83e-35
3.02	2.5683102484126188277687856510567645454	-0.2733929264079971839437819777614365449728	9.559147069020999036696218970473498296706	-2.222552235734178791935293983922199402627	0.304810344404372909503828128516961156821	0.17835579040223884706572824252191467146	0.3048098503480418178441203025921581172976	0.6889960620751284142294964109495088768375	0.1105994216692898660437793792581331033267	2.102070089877220634588741605307464981847	0.3456590598854237935701354560747459147056	1.640599962799067015982290560349960965846	-0.4218608305261796713596413979518518891739	-0.9780348464638026172777033715913962768184	-6.811065685742980988853860291759906980061	4.375070462924130429738828040255031952638	6.08e-35
3.03	2.571900214146775664104714919318471931714	-0.2734699595564995317854921411362247721594	9.611485207854786765396379628276550986283	-2.222828886251185760015963086195770559427	0.3047244765121379567683357514012949206348	0.1772111725190987908870133806772366209894	0.3047239774592136186907730187782716124046	0.6895591040559690403814831038057344715596	0.1104779827381479474934545271768182654606	2.106219949810591803458472080664328221938	0.3444235007595714305306393745203561116957	1.643277387991540553629651967231960884214	-0.4237592849403463472809306033116098218837	-0.9789940934848626327098107295499593714569	-6.842076625006264506074463994610816022854	4.391586507513819546254709277946791117465	7.68e-35
3.04	2.5754901684722094339331675022441717909	-0.2735466796544345310898498480018506008826	9.66400425581898679688425426039773982862	-2.22310087121544683466590540850936121984	0.3046390056277608298847797467184815024425	0.176074021505207689801976017728374735839	0.3046385015506837446462005904109955539548	0.6901221907282066177320205608493077809976	0.1103568786303840496436018428138865878457	2.11037234654838611225380696044664451003	0.3431924290897053874961140141688844160116	1.645959741788667452480821500481378627952	-0.4256607702838710235681376762932066417729	-0.9799533456919824064623189515998920821407	-6.873148927271272170873601408528706133721	4.408116539551153264702878764791861057403	9.68e-35
3.05	2.579080055604211234231148750019414800286	-0.273623085009192525202707470099233599761	9.716704273848449299778776328078209558799	-2.223368178845956001120410316068553841432	0.3045539330084255378343604991423993039111	0.1749442950097645741796031514215830089133	0.3045534238796081446404928509736815643099	0.6906853127380350782273735132803353618104	0.1102361104985542306547049652674146966991	2.114527277761341156260488250084411850612	0.3419658309621447180070894058229336556985	1.64864700327378590369630654446507249083	-0.4275652686537302330109407980790519928814	-0.9809125923563871580571787631200358305134	-6.904282518368996496978091428564445360688	4.424660545268547040986097192863587787824	1.223e-34
3.06	2.582669820139473393543300887489970027393	-0.2736991739548906649952782963511525096036	9.769585323018947767596376993017694892227	-2.223630797692843105703419438410610230232	0.3044692598808204851528439686665499254091	0.1738219508029480624794441259319324122189	0.3044687456726472855499328359690217769417	0.6912484607754462935964980993835442172904	0.110115679466803842787557823355831195748	2.118684741075344789884319611305007912267	0.3407436924925088843040194071046283332537	1.651339151585505067273006160455329006905	-0.4294727621917342468369707911137115247329	-0.9818718228540547528735619812852796705462	-6.935477323145091817564609822345645659286	4.441218510850970508712725607049143810341	1.543e-34
3.07	2.586259407056037846366248217341859680421	-0.2737749448523006466203620912852329694615	9.822647464548388797391562506180235226919	-2.223888716636517108374116163307202555065	0.3043849874413413155927218364896866751906	0.1727069467776602306454577479897187790088	0.3043844681261689927917558792591561447168	0.6918116255742660786558931214139855481167	0.1099955866311337558650808778301239085941	2.122844734070690865809467193794804318451	0.3395259998258597848940370970645868550213	1.654036165917194827743352576327437732285	-0.4313832330841751460245629489461418502174	-0.9828310266650898222654992561208125827467	-6.96673326547462196854666538962258135602	4.457790422437946723750424069588999873336	1.949e-34
3.08	2.589848761713222871022931194750902311921	-0.2738503960887750296698166450695639868527	9.875890759798008713427065565649295001608	-2.22414192488678470279354343210247054831	0.3043011168562938679499028580569505004274	0.1715992409512258814352082571815348602195	0.3043005924064514031552953287545797998201	0.6923747979121897506971074566746683645721	0.109875833059665423790595178868661161631	2.127007254281347386278309737434411188543	0.338312739136837352252601971944455275494	1.656738025516476619211185787433929005114	-0.4332966635614759650030969603268120768026	-0.9837901933730971695754376890742105776515	-6.998050268276803238008653756723392341282	4.474376266125521273339864671394783475079	2.46e-34
3.09	2.593437829851530319207536870083177045885	-0.2739255260781722070307426071247664084631	9.929315270273559038108432863856210449223	-2.224390411981949258545826444876999653532	0.3042176492620972183453880942551997403639	0.1704987914670478227006786501486426322734	0.3042171196498860040541461561304123718261	0.6929379686108172557016065978406046126712	0.109756419792904773051762781248592778779	2.131172299194237082049786762028433144487	0.3371038966297888373652332638613892409795	1.65944470968471546351682775552807399255	-0.4352130358978410427705500268823600654615	-0.9847493126645545705906059011107554000449	-7.029428253529744071980243247135489221541	4.490976027968201468176106868906052043412	3.11e-34
3.1	2.59702655759253208273052903242582924836	-0.2740003332607800033664286770503765673094	9.982921057626478813290897960091969908234	-2.224634167787886713165480244591653397152	0.3041345857654867836724035611796660152887	0.1694055565962187584928413005957844769833	0.3041340509631807339833577166210238162951	0.6935011285356878722164690169323248886817	0.1096373478440048928568053983476208037909	2.135339866248530437783178807046229921272	0.3358994585388918956514930550255574963678	1.662156197776513366023525090622809262573	-0.4371323324109077165650709969881730189442	-0.9857083743281850718460413950654593489212	-7.060867142285177816547008020405386074499	4.507589693980865797329612734932503864329	3.93e-34
3.11	2.600614891438736567879492103047130940881	-0.2740748161032379354260303190912486019792	10.03670818365505418175310086199318926142	-2.22487318249710004137448240294060676138	0.3040519274437174616423243660610883327779	0.1683194947390903937803490071710172205969	0.3040513874235631195976023183397354083536	0.6940642685963145021751796815016040741719	0.1095186181990275074658910393582996467346	2.139509952834951178285478477248623097694	0.3346994111282715888143301631764609086373	1.664872469199204209384740175456987681338	-0.4390545354613994896728572248573904175414	-0.986667368254328889552296400398042708931	-7.092366854683187905937445616028872869209	4.524217250140643851392904710817792559781	4.97e-34
3.12	2.604202778273435272072908978355944843505	-0.2741489730984581485215649434753567127111	10.09067671030556484416191509354602127475	-2.225107446627752264317542583915936960205	0.3039696753447667835055803796994375935628	0.1672405644268003493648914844362265780652	0.3039691300789834254818804121845767243913	0.6946273797462175572225787146827746166448	0.1094002318172032120953745737094160319932	2.143682556295094229389522428000451807184	0.333503740692111416085508986439893882629	1.667593503412350283854169560865793080527	-0.4409796274527808031277009815075918495444	-0.9876262844343150090823781371387468106141	-7.1239273099669238759717949334613292075	4.540858682388766913092426027664362865142	6.29e-34
3.13	2.607790165360529646508900283397177900931	-0.2742228027655450458224638437392959655598	10.14482669967341712161771926172487414946	-2.22533695102267819584014826845125147466	0.3038878304875380561348948423851010924977	0.1661687243227574795418688762460492650508	0.3038872799483177932968222168769654391587	0.6951904529829584481840598149394033513927	0.1092821896311904545821952574844525151525	2.147857673920756165653276230361191977941	0.3323124335547584875244361220022369136503	1.670319279927240590319061495264700756295	-0.442907590830913538798378966931751670819	-0.9885851129598325827536596683570346683028	-7.155548426497306726102346093188015526591	4.557513976632389416878439848333904616316	7.96e-34
3.14	2.61137700034433844931923615109769403907	-0.2742963036497136279556777597309149466485	10.19915821400426337556026493892247197517	-2.225561686848375138142095318085797485335	0.3038063938620634707226325887293313985995	0.1651039332240861810039234782974358141728	0.3038058380215713475509294668285954787317	0.6957534793481726843535985585312250231627	0.1091644925473332457836900665709054244949	2.152035302953278155248817847025602904976	0.3311254760708229512791242062686307607027	1.673049778306391049694934898955955016762	-0.4448384080837153789835069166027244259268	-0.9895438440223022216004093742944150932975	-7.18723012176772220665675629159251452043	4.574183118746381482087112214150042665659	1.007e-33
3.15	2.614963231249385720723193992068408160426	-0.2743694743222065572173297446366811461913	10.25367131569510748772499042725297797536	-2.225781645593972691261790450127437069513	0.3037253664297071558975860808162125138137	0.1640461500630302769883258232119845563691	0.3037248052600812458390023091348630270019	0.6963164499276025886287265686909108914025	0.109047141445917582436058184771130359793	2.156215440582901411970102907560294708755	0.3299428546252717855570913180311513816404	1.675784978163046750671995864377140987083	-0.4467720617408201458945156869579779817064	-0.9905024679122472741842512435259850911808	-7.218972312418700468717951538969563173457	4.590866094575092720484968366964992206263	1.275e-33
3.16	2.618548806480169628457669143226965027216	-0.2744423133802099656408595588767341629296	10.3083660672953961976748528383617633781	-2.225996819070181923543434161746946877233	0.3036447491233681537806196304117671438433	0.1629953339083170568823075849162479872299	0.3036441825967196520214314591555395553787	0.6968793558511296332821142684812310286348	0.1089301371814265670166173422743559651877	2.160398083948135160998743857986599911834	0.3287645556335170657023983165575953714892	1.678524859160686364299081749767235588012	-0.448708534373240241268837313845202043789	-0.991460975018665184067386576330770540434	-7.250774914252580763650642935097190218155	4.607562889934087528941906199056563161278	1.615e-33
3.17	2.622133674820912308847858772988073492599	-0.27451481944676802089158295401860661855	10.36324253150809600763367827875304859347	-2.226207199408224064590457876584037794423	0.3035645428476832980506859425099491961719	0.1619514439664820466772998332671404074952	0.3035639709360966114119995415726663739272	0.69744218829280640069807547130333409701	0.1088134805827942098633049299024902998132	2.164583230135137125333116795160520065753	0.327590565541498815388138934400967257403	1.681269401012528852696751862906062642246	-0.4506478085930313049185843320341211527522	-0.9924193558283990146501196226819558207113	-7.282637842248159639352830649655556771289	4.624273490611852070631030258711233804869	2.046e-33
3.18	2.625717785435290898700262087367009666492	-0.2745869911706962668459588929078831211908	10.41830077119075542373427848754568537663	-2.226412779058738934245434017752744462433	0.3034847484792299734032038471728857283141	0.1609144395831550814596381567880633210928	0.3034841711547628074156888619026886082533	0.6980049384708881723499358934251850803213	0.1086971724536578994836857640421503264191	2.168770876177106537454876938495482883945	0.3264208708257625503217202924185842737353	1.684018583481042596319924014950620221898	-0.452589867052959208432764197613716749318	-0.9933776009255092285760559244034904074083	-7.314561010575321232834617189494447066239	4.640997882371473154126780254192948122384	2.593e-33
3.19	2.629301087866149929724656832862558226675	-0.274658827226493754704048176707189926776	10.47354084935655229115832044423665699047	-2.226613550790673306273427893979287436303	0.3034053668667287367432562235297170243503	0.1598842802443082466661397541285346121405	0.3034047841014121798872926723515480042937	0.6985675976478641485496156704161599141142	0.108581213572609527796450120790167824475	2.172961019053689679394890229188569927428	0.3252554579935316219097189990328904997388	1.686772386377457061891666897141874634625	-0.4545346924461694978741706866214257411321	-0.994335700990645806497282660672909267658	-7.346544332609648222247553222684420337843	4.657736050952289219783063980938955129666	3.287e-33
3.2	2.632883532035195249844233985383063182405	-0.2747303263142539800926728981208125942139	10.52896282917532598021332906444142147223	-2.226809507690149399722356699847730819212	0.3033263988312457805718558638763212499451	0.1588609255774662501705378314388811109111	0.3033258105970843857410186906680660151804	0.6991301571304883007248400079276259570753	0.1084656046934452576317881412080396063692	2.17715365569039795326302466327855137199	0.3240943135827744673585064776700711821349	1.689530789561277131064731748089807540683	-0.4564822675058593973417972861496963168918	-0.9952936468004207881254738246675947859113	-7.378587720947011996696872328187421494927	4.67448798207151364298484158706288044541	4.168e-33
3.21	2.636465068242669648740118995378310912511	-0.2748014871595746421356735438604057543459	10.58456677397459419788049886007233543478	-2.227000643159313707053963318722756152908	0.3032478451663952199913933604896280396847	0.1578443353528797828375322618926830442956	0.3032472514353670831587992217770033705915	0.6996926082698098571539898828956555388567	0.1083503465454139206119403286264967917056	2.181348782958038482384871488012663687923	0.3229374241622668718676602010679617062059	1.692293772939800207237260168147235096115	-0.4584325750049524826279568405434960471194	-0.9962514292267813163643736266880980534172	-7.410691087418140639875045051973957598779	4.691253661425830566297466724468781189395	5.288e-33
3.22	2.640045647167010338696733412691431252345	-0.27487230851346623941063544027278051776	10.64035274724055418087581828475111532212	-2.227186950915166334878235584971490430438	0.303169706638541184880625728912423332863	0.1568344694846624203823482032979899431572	0.3031691073825980210061268218397208179901	0.7002549424612034223787958385948110435894	0.108235439833464034090294006678840291893	2.185546397672157242240469581131254794357	0.3217847763316493475446949396215923738387	1.695061316467636215981893325016121615966	-0.4603855977557761322780953677556617635175	-0.9972090392363832634267009980757011066244	-7.442854343103163283517710273294905894547	4.708033074692963471849042969414528032317	6.712e-33
3.23	2.643625219864488496133928832286532583903	-0.2749427891522595194328970444229465628336	10.69632081261906808712303167668095317674	-2.227368424988371126115444279861135902303	0.3030919839869996995118773730447417128146	0.1558312880318916148061254008818886389541	0.3030913791780669157104043256191412196981	0.7008171511443987297091631302895406107497	0.108120885238489426534557018805169396227	2.189746496592494718576034386137889524594	0.3206363567214797328289892374597479499024	1.6978334001462306119898628948107364804	-0.4623413186097418608219143141247725445395	-0.9981664678899655159135761131148960697095	-7.475077398346129495038669097799137931962	4.724826207533216707974346990729609575651	8.521e-33
3.24	2.647203737768830776573436990363515813352	-0.2750129278775117892446780181804723838685	10.75247103391663209995431132568614556527	-2.227545059722046284788593957658580802878	0.3030146779242403323817898718895924504905	0.1548347511996743187095474766514816855067	0.3030140675342170983740901168076835845793	0.7013792258035100257094105245567671623645	0.1080066834175734613553767189992731835655	2.193949076422454089585857321302363404655	0.3194921519932811150110846750927288645348	1.700610004023390503767097105354282991293	-0.4642997204570286371139820063995168099349	-0.9991237063417249934437683314984126918117	-7.50736016276950185995336357101081511481	4.74163304559099017860931936068363658849	1.0822e-32
3.25	2.650781152690823941411046401469290464502	-0.2750827235159121312719189754629987031428	10.80880347510133010853704519944943435213	-2.227716849770537745540828256931641424788	0.3029377891360875993491558132902984124286	0.1538448193401777818063829978561750367459	0.3029371731368469152074621836152534124049	0.7019411579670650841137590748583838576827	0.1078928350042318498146381260618731397918	2.198154133808581924423140575341479487364	0.3183521488395851783845852930348196574834	1.703391108192814002929354384239490985839	-0.4662607862262692869482179217609009602629	-1.000080745838692475321030345827930200937	-7.539702545288622056678138202162735552367	4.758453574496267427948193250133682971591	1.3752e-32
3.26	2.65435741681790065052423433667259534227	-0.2751521749191854778013334681382289076749	10.86531820030376938473539064999084727978	-2.227883790098170901259583233176170898735	0.3028613182819221040476830287068974458295	0.1528614529536260523709777711256832072503	0.3028606966453108652586869021354083801862	0.7025029392080338475615172554025832134153	0.1077793406086540442204690540468395038887	2.202361665340061396159027480653029643161	0.3172163339839710775879173307624315599496	1.706176692793622907428209640558363202223	-0.4682244988842400801745934697028306839368	-1.001037577720109303757987590119787093903	-7.572104454126145424983428759348090543162	4.775287779866077299753496976582833698087	1.e-37
3.27	2.657932482713709172564573284372987977937	-0.2752212809639956341229110852576202275436	10.922015273818001004856611227003288744	-2.228045875977986693606649142831345893872	0.3027852659948813994042394563671492358874	0.151884612689262713996276667836522645848	0.3027846386927204592714136521931558563598	0.7030645611438566925532408682302724328159	0.1076662008179432032331836066897015759861	2.206571667548217995744352652312080841233	0.3160846941810999375658528201509093544105	1.70896673800989881912331633949791912996	-0.4701908414355535955861797374238019916523	-1.001994193416805036216229076767371154268	-7.604565796826447075960316023711062030789	4.79213564730592942864542639484290942581	0.e-37
3.28	2.661506303317665311487326780965875243758	-0.2752900405518472116471535144958078817229	10.97889476010242268279275053976762036377	-2.228203102990458044966643985762237125348	0.3027096328820605551168077714812975768236	0.150914259346280380951427772535431392159	0.3027089998861447845270090566185216362927	0.7036260154364723144230016591581288922022	0.1075534161963547216598954989323836039918	2.21078413690603774119283153825137336926	0.3149572162167450780870617797618648392469	1.711761224070222799784357339241280949099	-0.4721597969223549587162657479290890869229	-1.002950584450576112318053553200869880608	-7.63708648026999501715611729664187801392	4.808997162411223751188715440751396301478	5.e-37
3.29	2.665078831944487415275069972757077618903	-0.2753584526089865059649858666375869741048	11.03595672378066464080557634879185607798	-2.228355467022188480820436916958490188594	0.3026344195247124161569485119687721942216	0.1499503538747174717417092255284965336848	0.3026337808068107607155408303079751772458	0.7041872937923452273548913633223570650737	0.1074409872855333177035040207853840145234	2.214999069827697869868737452959168122366	0.3138338869078180611541754392366538060698	1.714560131247218664116863194555051026699	-0.4741313484240215431044741302041380429414	-1.003906742433565601885038895143824422237	-7.669666410687690133268982593579854226755	4.825872310768634264033839506446822963911	2.e-37
3.3	2.668650022283714506565891293253782399614	-0.2754265160863013312425229008276984893848	11.09320122964245819269109995618033734945	-2.228502964264592876915420753467708191356	0.3025596264784475377369860743960169408052	0.1489928573763227751619001850803622522602	0.3025589820103030723063835597507375130402	0.7047483879624928741608557581917525589632	0.107328914604748671134390242776596540856	2.219216462668110001895939748026865693749	0.3127146931023906582554043242140842548382	1.717363439857100007159100013146317472242	-0.4761054790568662240486513022458170508815	-1.004862659067644098135630854844000929813	-7.70230549367517147943051249491262607803	4.842761077957467245061412947292486445393	0.e-37
3.31	2.67221982839920767524267030531878476227	-0.2754942299592198249545528950340549006561	11.15062834264448684197529214517627676657	-2.228645591212560524347100834892529882459	0.3024852542734337827654246077510306069263	0.148041731105388318216823713948536304374	0.3024846040267637634230903042653514351157	0.7053092897425123399233713233544015216139	0.1072171986511296064243149748075141114266	2.223436311722475761251439850367622478956	0.3115996216797128334315166389367872619875	1.720171130259221061106846849208579004493	-0.4780821719738442714906219579879843131027	-1.005818326143791818296789468424016276745	-7.735003634207085517450215538630919481862	4.859663449550994154663972615270006490721	2.e-37
3.32	2.675788204728634901264700744545378287767	-0.2755615932276082381493696536255205711348	11.20823812791121972490636150140525366449	-2.228783344663100725860302658522337708691	0.3024113034145955681744957198084598669977	0.1470969364695510404095462101525500879424	0.3024106473610914815990456035175432190014	0.7058699909726066629037605765298584590973	0.1071058398998968153920792784327921721253	2.227658613225854839304504611845188301151	0.3104886595502268372660014730562224491686	1.722983182855631474111950852445959351159	-0.4800614103642639662132843784156989609112	-1.006773735541481972428506713667338833417	-7.767760736651317999740127362395276100554	4.876579411117759436948091762347845388019	0.e-36
3.33	2.679355106082939402327811712322447232516	-0.2756286049156677231867390570256109579045	11.26603065073572717840778687083128131272	-2.228916221713971093153983622721200450346	0.302337774381812746844392270398217927975	0.1461584350305637736110397052942802027494	0.3023371124931403571769579504976811910006	0.706430483537610735787635003927321981673	0.106994838804594114377547539368440342809	2.231883363352745485436536072568026731103	0.3093817936555775055839749836321991924687	1.725799578090635102203131362054062261665	-0.4820431774535010218546112360685176975916	-1.007728879228065459136657514479317117032	-7.800576704783187052911276512874771342242	4.89350894822286343523624891348855854248	0.e-37
3.34	2.682920487645791717357053259669024773289	-0.2756952640718301359373783126871649612326	11.32400597658047830615397445143381637301	-2.229044219762288787791434134787229271641	0.3022646676301191124353657939130767921005	0.145226188505036022213818643109001657341	0.3022639998779185056067961678565641031925	0.7069907593670167893634026245989313182276	0.1068841957973182315303543190023953133885	2.23611055821667740599945360129439126335	0.3082790109686188561803214807643594444467	1.728620296450352901926250059589191604881	-0.4840274565027168919522455600872964452998	-1.008683749258156945921950389722276801258	-7.833451441799596284354874309471424327925	4.910452046429220645914146414932063632575	0.e-36
3.35	2.686484304973025615965955835417358296653	-0.2757615697686528641536276945348542444385	11.38216417107812033016441695629008006612	-2.229167336503124873190314140642341157463	0.3021919835899005146294622558282157997179	0.1443001587651450327527292172147556898531	0.3021913099457861401899943795232362378841	0.7075508104349994505901661247845021158275	0.106773911288947120194482360880408759803	2.240340193869817053574414364541746904849	0.3071802984934170753562069926498705858479	1.731445318462290010466514289902261550508	-0.486014230808581039993823056347582547133	-1.009638337773022389603751423892732064859	-7.866384850333146478495170673355579558746	4.927408691298793525509841066402974800941	2.e-37
3.36	2.69004651399205799502554841915430814179	-0.2758275211027126967649843942262902283242	11.44050530003223957477973048041264529984	-2.229285569928081992548269044620812223175	0.3021197226670925728039872476150689358886	0.1433803078393176374508298434789660113941	0.3021190431026532832729745800180102409602	0.7081106287604403662319358529867360037701	0.10666398566936679488897738304694434835	2.244572266302585285919554472693180733117	0.3060856432652499853604377452288649863508	1.734274624694907097007886313325956652705	-0.4880034837029972475548361115602349368838	-1.010592636999968051089383726755712690853	-7.899376832466204618616421782043815922157	4.944378868393802071764678043829351892286	0.e-36
3.37	2.693607071001292897490337195807931639708	-0.2758931171944987477036269154593136341566	11.49902942941810391550588492101911850903	-2.22939891832385557150001931791563984713	0.3020478852433779764926197709716593809629	0.1424665979128833510085736311546222171837	0.3020471997301770642482927328597026634347	0.7086702064069523828011329556369174912099	0.1065544193076966868207502933494260301922	2.248806771443287373082589278957671457192	0.3049950323506030827116694717891533266727	1.737108195757196067186741636170351883865	-0.4899951985528340335527022138813973058561	-1.011546639251731057063594426027125688776	-7.932427289744928924740018316506328878472	4.961362563277909397715348999063434382313	0.e-37
3.38	2.697165932669509792389205613936984713684	-0.2759583571883044479814687807187938076729	11.55773662538338653408584882309818800492	-2.229507380270778750122748806894871126885	0.3019764716763833613839656050784927942773	0.1415589913286991949330639512796741558279	0.3019757801859585931065051104454678065031	0.709229535482903273040252372928009287277	0.1064452125525135163137528910007354647198	2.253043705157755329744249146531884145249	0.3039084528471622363854814091238103100633	1.739946012298260200273498564872985490965	-0.4919893587596592553424051776895024310571	-1.012500336925871559656913023280774902132	-7.965536123193248617833496193007943976276	4.978359761517383518266379919113090729395	2.e-37
3.39	2.700723056035236242337527000244579202717	-0.2760232402521186193134830362091764934837	11.61662695424887081347973273661944203908	-2.229610954641351227903296972265110639217	0.3019054822998757498885949152874010954526	0.1406574505877467186313386612844334483783	0.3019047848037393985891503426906836745886	0.7097886081414389986930749854821519730938	0.1063363657320736799464557537829936186177	2.257283063249002548624878210150686530808	0.3028258918838031338178600267973498590425	1.742788055006898796618597268621707052394	-0.4939859477594789601883349155347637217767	-1.013453722504166543676326875163387237939	-7.998703233326797109013821734561863168489	4.995370448682235568518328315234727703638	1.e-36
3.4	2.704278398506105116379978645755290678037	-0.2760877655775156434806278607750437029085	11.67570048250913624628940057886345977979	-2.2297096405987522689439330141068779701	0.301834917423958545779860228569921944377	0.1397619383497016814893159911070049196517	0.3018342138935974204263827580274840902199	0.7103474165805064988320608243509343764417	0.1062278791545341506391302941909928914767	2.261524841456890709310702659169601047715	0.3017473366205775616908649770050968740378	1.745634304611196410641341392407688733149	-0.4959849490224805532865830577495004917946	-1.014406788552005329477946814417521436511	-8.031928520166797381809466257080046220203	5.012394610347334673869752046494630029988	0.e-36
3.41	2.707831917858196469634302374288419199393	-0.2761519323795447405860951767331217635106	11.73495727683322519407104842617705675827	-2.229803437595338036892038119368760715012	0.301764777335267072651091980502663022792	0.1388724174334768550835820029918492975184	0.3017640677421425454143373713944429768574	0.710905953042875992557589384978894300741	0.106119753108171889309533520939848139998	2.26576903545780893562076155938008637617	0.3006727742486966074350486562653197979134	1.748484741878116742554640786732013808737	-0.4979863460527803463364031083174059692284	-1.01535952771778681815895503924588710085	-8.065211883253898284018375635941621477405	5.029432232093499691555566966383272518188	0.e-36
3.42	2.711383572235364013976903774597974662809	-0.2762157398966183631169498625947831235486	11.7943974040652901331771883211285033075	-2.229892345371123068461385784019799522851	0.3016950622971636463352158638221739764826	0.1379888508177383994611923376472965161088	0.3016943466127116774840744658738664324823	0.7114642098161627846254305028609204876787	0.1060119878616017671126410382431890717128	2.27001564086436517411605248796980663619	0.299602191990510866156313955225515995747	1.751339347613101260414394653499816870356	-0.4999901223881755487833415393734078271971	-1.016311932732318523914805649887488750352	-8.098553221661960076715355365198392877495	5.046483299508568038181630973740052932883	3.e-37
3.43	2.714933320148547296477683067148786289762	-0.2762791873903997484040808880080975886501	11.85402093122522234529544285482060231051	-2.229976363952248147548374533118046096891	0.3016257725499321716795268469731577804266	0.1371112016413962631544190746032717796394	0.3016250507455633321190190843404512104885	0.7120221792328485613729350071816969047676	0.105904583663992997701304919835233385008	2.274264653225089761489503042843788613259	0.2985355770994877375839463065748434915558	1.754198102659672619585613995227464301564	-0.5019962615999007599296846740649371089994	-1.017263996408217438723310772607031089684	-8.131952434011789835254982279155619968818	5.063547798188441842009261129257788204307	0.e-37
3.44	2.718481120475067546777548110362934757069	-0.2763422741456895793180340549913646425424	11.9138279255092594580478234763606874488	-2.230055493649430052440929780542231152909	0.3015569083109722545684823924887190909343	0.1362394332040690497932878142401134442246	0.3015561803580717460739859328236031055144	0.7125798536703021656602927726987106836854	0.1057975407452840792234264787647598197594	2.278516068024151155416213211852988314957	0.2974729168601858945321958953550683011171	1.757060987899042950042501099538806862818	-0.5040047472923890217622287478641982694004	-1.018215711639312769150676858500528173064	-8.165409418484821456017073662804824440715	5.080625713738111600997776996136727705278	0.e-37
3.45	2.722026932457910007029058986276279446521	-0.2764049994703118439764130804748034054955	11.97381845429057478893399415059152450682	-2.230129735056399390421580649678167301079	0.3014884697749928200784610845912003437849	0.1353735089665237916304852306598166293154	0.3014877356449204932236586145363889472476	0.7131372255507998366873690017918431388207	0.1056908593163962462436793231991373584906	2.282769880681083790715345961706639008787	0.2964141985882270062697385589125245736666	1.759927984249727072187680822279542861352	-0.506015563103037484702821254563008374759	-1.019167071400050589464339697689005841837	-8.198924072836743980037928628763356151648	5.097717031772657610673106192393660437667	0.e-36
3.46	2.725570715704990949680130971341919019743	-0.2764673626949988522887810471496144402568	12.03399258511984614336512196247980925388	-2.230199089048322350347905075996137111019	0.3014204571142052282414624595943414294857	0.134513392551091063050209808104094638162	0.3014197167782955980647623967697198514386	0.7136942873415449023880994878503104529612	0.1055845395694454320253333898553180204461	2.287026086550528031642722651314390817707	0.2953594096302647965420335496663854517128	1.762799072667160706633515456607547493351	-0.5080286927019777411454957546721150079784	-1.020118068744900448722723710299267217773	-8.232496294411073496382994844072437927013	5.114821737918229349992498612274735007028	0.e-36
3.47	2.729112430188410255233443491078528380169	-0.2765293631732754436956215209272769113187	12.09435038572580481310284561455142637809	-2.230263556780208292989533821344850913807	0.3013528704785158792000001363529887732414	0.1336590477420558634085948847415416049881	0.3013521239080781385875052167786465807009	0.7142510315546869105078065280222200132342	0.105478581677952742046488415637697425214	2.291284680921982183994180993640101963307	0.2943085373639515164509293658351582717426	1.765674234143323737397968676560977071789	-0.5100441197918508766152910653380610367603	-1.021068696807763971041701557168153596777	-8.266125980152668782464759698134415482769	5.131939817813003056082982559454454333231	0.e-36
3.48	2.732652036243689552900348022539144169245	-0.2765910002813423955041825289448756357046	12.15489192401576451578409972070546198969	-2.23032313968530310161505858030446547209	0.3012857099957182994675174244344643806514	0.1328104384860246930677390859568684528636	0.3012849571620363303136205899787025954505	0.7148074507473401845273783917901394011438	0.1053729857970534398288459612494537332661	2.295545659019566531528757981871767723854	0.2932615691979019108629387852301619102438	1.768553449706368587318545342763748950678	-0.512061828107587287314564089714744411988	-1.022018948801385486241930961166600056982	-8.299813026621189262092134359422393224	5.149071257108117704363861078087938096105	1.e-37
3.49	2.736189494568996049623454903036195365428	-0.2766522734179590447432780049982573178075	12.21561726807613016475242060476790741943	-2.230377839473468500762404221680721350326	0.3012189757716847016982846250053351683983	0.1319675288922692416575904700591613052522	0.3012182166460170838500653358816172253683	0.7153635375216017902104218215153740731154	0.1052677520637044465845750389079457533324	2.299809016001799359393182957148548826563	0.2922184925716547561006773899799725157794	1.771436700420253762051656884739944670336	-0.5140818014161913102522151072330568143698	-1.022968818016764726750838026464024653045	-8.333557330004494098893947030441360945865	5.166216041468589612771467329610184416313	2.e-37
3.5	2.739724766224352168731234327307649969058	-0.2767131820043251362721051571633853472723	12.2765264861728863574494528872211567947	-2.230427658129547539036387705789902672059	0.3011526678905570104620849174784492523654	0.1311302832330471025782595437585594040027	0.3011519024441370284581303864803662081759	0.7159192845245688982553910975008021710169	0.1051628805968903564456965680961021844787	2.304074746961384926150388324647157306634	0.2911792949556320456122660007345431260719	1.774323967384382617112688876789089913799	-0.5161040235165307101238510352807415166655	-1.02391829782257162547818953184389420739	-8.367358786131981246490784004183030918437	5.183374156574205888085590361487397925034	0.e-36
3.51	2.743257812630831125625446009143211518238	-0.2767737254839619100586622226477664308657	12.33761964675206548805023420734910896591	-2.230472597911716465848007730132983350358	0.3010867864149373466924894304800152056781	0.1302986659438999228325584096755538645962	0.3010860146189729943367036200578214347125	0.7164746844483555281961356948139173932511	0.1050583714978279693167085444840190799907	2.308342846925013344585198837202560157323	0.2901439638510958993388210338740292641102	1.777215231733247400269831962916462596982	-0.5181284782391310648984790125342540389516	-1.024867381664563248303515473959633327463	-8.401217290487865302496250290680859033063	5.200545588120396932653245425458004721051	0.e-36
3.52	2.746788595569738557184474263984049160309	-0.2768339033225924401562574345268377566815	12.39889681844019537467798011959338799539	-2.230512661349823179675743078254044652078	0.3010213313860779639658254176549683443913	0.1294726416239293923233600208619663299026	0.3010205532117519467378132254856071636904	0.7170297300301086584860180178727187603877	0.1049542248501693437324696582435913238525	2.312613310853172330410108905650665293799	0.2891124867901032714034908914715267042038	1.78011047463607861971894089863290214254	-0.5201551494459750899433770684798907833316	-1.025816063065002893396086065113738244184	-8.435132738224393003401352886474035411168	5.217730321819088228606558278358237211386	4.e-37
3.53	2.750317077181780329132684902889930338219	-0.2768937150080212381450271173546512658493	12.46035807004472631398840635954957590531	-2.230547851243712475526159836002425235299	0.300956302824070629792235359096156148504	0.1286521750360514718643916700328727053131	0.3009555182425403651235682410025194606066	0.7175844140520236873654116445314729731856	0.1048504407202033723274699889730098586439	2.316886133639970776521708860822806540022	0.2880848513354585297970976195365482623481	1.783009677296499786315291817139854716867	-0.5221840210303069383438056259111887383223	-1.026764335622081388670037452708060341167	-8.469105024174995226848623220832126589439	5.234928343399531617176861786708539853806	0.e-36
3.54	2.753843219966216636696963443086176164348	-0.2769531600500131334328645561708901557777	12.52200347055443746700690575203064353336	-2.230578170661538287843439387388596586214	0.3008917007280354454686991580018761525841	0.1278372311072292542307894617770214542989	0.3008909097104330609060728107644024688584	0.7181387293413592289206025549931203528524	0.1047470191570558828186285475423747365021	2.321161310112974109411357830968124701749	0.2870610450806639806521253314922788561037	1.785912820952187576273899614055317763793	-0.5242150769164415130023039198799933529095	-1.027712193009340617382958838976009942469	-8.503134042867374360127511253019816498123	5.252139638609116289482493706455908933284	0.e-36
3.55	2.757366986780002543017365954251589302311	-0.2770122379801714440422567332127788758854	12.58383308913982251201598380697889406621	-2.230603622938063161650156358192929575816	0.3008275250763090982434719437758976878038	0.1270277749286848478224074680383531639944	0.3008267275937414275125817101544331053936	0.7186926687704512283821564356087781858572	0.1046439601928882676621410175455143522651	2.325438835033051382492382590209228029285	0.2860410556498684088267620031121073962649	1.788819886874537458361447318844051132835	-0.526248301059578823708558825646241576823	-1.028659628975099301018234763392502896615	-8.537219688536525977532739624368460852783	5.269364193214159707360096952483557535254	0.e-36
3.56	2.760888340836915012678379683223128610201	-0.2770709483518154477474124167357617928541	12.64584699515345443064665114428654467445	-2.230624211672945101841174241092455387187	0.3007637758266325397901482281971563957853	0.1262237717560906673422774554022330056265	0.3007629718501811167879837289850892671912	0.7192462252567263808278787016143573419162	0.1045412638430946457746371665907858323651	2.329718703094234061496034096283026787623	0.2850248706978137050989871561219377358537	1.791730856368334828730224972040115791931	-0.5282836774456234210399461174968113189299	-1.029606637341881066895888416104944341481	-8.571361855137693571610123149033176928378	5.286601993000678665107555432658305312438	0.e-37
3.57	2.764407245706666642536030681560068500551	-0.2771292907398571696153903012751583304199	12.70804525813032942218975868995327808359	-2.2306399407290120909111399867758622752	0.3007004529163380851503008905424952205738	0.1254251870097405116056960038782653828952	0.3006996424170591358809739376188430107749	0.7197993917627148366910826512578527894217	0.1044389301064975599748665508527751289099	2.334000908923586453146835394696578477952	0.2840124779097796499259361783029680067737	1.794645710771431692753796944408609756838	-0.5303211900910089355797150347571303911937	-1.03055321200584482792271880534892832391	-8.605560436359255446582725824642642354602	5.30385302377514071465246325518040615285	1.e-36
3.58	2.767923665314006136532226942542998517092	-0.2771872647406774954531522358535739699328	12.77042794778818981077679366651405123702	-2.230650814230524407560962912228143994818	0.3006375562625359265947642954872948035429	0.1246319862747008032618588126317600615801	0.3006367392114603590730699778377422496525	0.7203521612960621778487417049590348703987	0.1043369589655422140117790045683413731284	2.338285447081087729809359413569487250068	0.2830038650015269220343647291490953368184	1.797564431454428933105579193763512036057	-0.5323608230425277501337091645287602947249	-1.031499346936217499803229559405976177982	-8.63981532563554252438138626749916710329	5.321117271365196163941861513947214154177	5.e-37
3.59	2.77143756393780569027340144659658202901	-0.2772448699720016253200171504997314789722	12.83299513402782592440876436034409186772	-2.230656836561425025654182457219542586474	0.3005750857623000570276917261546910533503	0.1238441353009423607775654524425171935115	0.3005742621304334491659846010899754506051	0.7209045269095406475358782920084808011767	0.1042353503864892532852708685089832937216	2.342572312059525499861863914609411177446	0.2819990197192383995200618075597447141114	1.800486999820364200227599102579795717555	-0.5344025603771658297482822331027358065854	-1.032445036174729080664745878104170531262	-8.674126416159586100548805471667464565656	5.338394721620390865708201967386802004421	3.e-38
3.6	2.774948906210135258985149735763552449947	-0.2773021060727738753789035303412371210539	12.89574688693335671395062613801986773702	-2.230658012363577973544400610489430781918	0.3005130412928535977376951680714149735762	0.1230616000034530681142088234202578515345	0.3005122110511761832443221221334150115268	0.7214564817010596173469933986104436277938	0.1041341043196060935616105856972304903708	2.346861498284400873201609554404613134852	0.2809979298394588199147705323570693377421	1.803413397304405460000480225850484356183	-0.5364463862019427327016462779387608275933	-1.033390273835050116722793515345128882084	-8.708493600895794212285732554139104229955	5.355685360412860008385854006755960910834	8.e-37
3.61	2.77845765711532449195800213570523756743	-0.2773589727030318588897692550905432319554	12.95868327677248985881793556963150794747	-2.230654346534996499239891108389501829214	0.3004514227117535255310425863443666217218	0.1222843464623318030976413137652354113107	0.3004505858312201778235847818773436433988	0.7220080188136752741418994169182771061001	0.1040332206993568022243120778094074636116	2.351153000113844968610082846102137071591	0.2800005831690328650117194431210293390582	1.806343605373550230520598550868745431704	-0.5384922846537568228749182363645019193725	-1.034335054102231577284351764199088616872	-8.742916772592556866369515539600742480266	5.372989173638003131671997550394184465962	4.e-37
3.62	2.781963781989010833236980879304600975701	-0.2774154695437800139379917895411839841961	13.0218043739967593450918584261143614542	-2.230645844228057263864844857313357944408	0.3003902298570747944880112425652388184179	0.1215123409228639800790366477049635654689	0.3003893863086150086645846616648961502135	0.7225591314355995103119255636268987538361	0.1039326994445905367435900389166763635184	2.355446811838546812209764989418963740474	0.2790069675450417343690328500222290585058	1.809277605526330540510341927517109114453	-0.5405402398992357036922421545107651433924	-1.035279371232147159646175092870064953121	-8.777395823794775966901081489435875392473	5.390306147215140558542097916333764066578	0.e-36
3.63	2.785467246517176046943976010867411142443	-0.277471596296862549393110479919529113039	13.08511024924174306509092643334494204098	-2.230632510847706070971383403340885640595	0.3003294625475938476467533252935789105994	0.1207455497955790589789186902984342985354	0.3003286123021117205210168444069747090911	0.7231098128002079994799016432357685633622	0.1038325404587285453060425994137099956754	2.359742927681692569007444397426028958783	0.2780170708347382718248663099774803072417	1.812215379292523635909008392394679788777	-0.5425902361345918888906776351505801938339	-1.03622321955093804648721781214913261307	-8.811930646856323068415118572609935037349	5.407636267088151484246144668993386890839	0.e-37
3.64	2.788968016735169676919539085093144458708	-0.2775273526848357769496368057537743977269	13.14860097332725844465309212820818919018	-2.230614352049651374767404144043226924705	0.3002691205829715142963465020483937029471	0.1199839396562903670481170447714209908958	0.3002682636113457225159443209755559763461	0.7236600561860474408599312004232070986255	0.1037327436299497346822244443671630496187	2.364041341798916054267526451992556806417	0.2770308809354807069567637119725498611082	1.815156908232868463349654688759044105605	-0.5446422575854837262307246693799300375505	-1.037166593454460134427390827654608533916	-8.84652113395242084536239887562110795851	5.424979519226093913216145023593832610237	0.e-37
3.65	2.792466059026720197416204654128292848025	-0.277582738450839859189175429009941090197	13.21227661725753683519863260567184576812	-2.230591373738547367129254085116398957659	0.3002092037439352885485260982404759858869	0.119227477246117575750256568511423325768	0.300208340017019064819867572042704135039	0.7242098549168419546568511097835493686267	0.1036333088313748105968494329978156210476	2.368342048278260466728088769791288513691	0.2760483857746650732624296227049394213166	1.818102173938787954969970080176919470733	-0.5466962885068815865997099787343425359227	-1.038109487407733753371443884895251225561	-8.881167177091948524930779847535706334884	5.442335889623806663519106714054053580351	1.e-36
3.66	2.795961340122933862359139006885448009539	-0.2776377533584699828770875009438017626941	13.2761372522213765034340652816995052543	-2.230563582066166591774209736082983430902	0.3001497117924609851052616553806773998164	0.1184761294714921703874857787260868185868	0.3001488412810820925475240411709746231414	0.724759202361498611058806072603562792799	0.1035342359212489960357475954490843544505	2.372645041140151285648392372566893366205	0.2750695733096563635693309324437887890769	1.821051158032117137945533536286902371478	-0.5487523131829393295348727726902012229609	-1.039051895944395894755662834546980196297	-8.915868668129670097041676532833350967257	5.459705364302493648112860077916477745247	8.e-37
3.67	2.799453827101281368136507379862033821651	-0.2776923971916469696640593094683089754584	13.34018294959227418672291394394256326143	-2.230530983429562301101254616877725938547	0.3000906444719537683160051650065551359461	0.1177298634041462455988221878152760673312	0.3000897671469144729586668907097440954436	0.7253080919341120752732938395026854913633	0.1034355247431233330917475662000202500018	2.376950314337380272291575869429154477738	0.2740944315277184822390741556479979178649	1.824003842164837090161391354377737776158	-0.550810315926871054137397707913010129146	-1.03999381366615496603608010626887181587	-8.950625498778384336888140826449897609955	5.477087929310290642982585668029270921573	2.e-36
3.68	2.802943487384572440066889419508640530914	-0.2777466697544873361842619202384633071946	13.40441378092853517989719891632609347545	-2.230493584469220757239869138793660803317	0.3000320015074285506896700015814477976462	0.1169886462810849553317377593526117079859	0.3000311173395055921460806274555833707457	0.725856517093968351020017222860077644446	0.1033371751260345740828381602523250157416	2.381257861755100515395247642111058106733	0.2731229484459430527247028874645741556144	1.826960208018814761704303856906712851192	-0.5528702810808331424942356956899509895862	-1.040935235242248087944995210339336103409	-8.98543756062099567899485508835379118015	5.494483570722814751234553350274370426444	1.e-37
3.69	2.806430288739918465055836314407341323178	-0.2778005708711728159436968005577351306067	13.46882981797336194206775210247220399494	-2.230451392067203720058611500339941892606	0.2999737826056897573524137558741577604625	0.1162524455045429414986041071688068267622	0.2999728915656343176621275792228990852681	0.726404471345547604811717210087514775125	0.1032391868846836678714856273490578090907	2.385567677210832458668364753856886366681	0.2721551121111771381276857892844206984707	1.829920237305548679812208270671710073394	-0.5549321930158116005905857293312381295629	-1.041876155408900950191960771423065106302	-9.020304745122505022987464494970620569054	5.511892274643696772492894907698310108438	7.e-37
3.7	2.809914199277683274076246902347859004908	-0.2778541003858193547093880570205076625441	13.5334311326549211880774446948650861769	-2.230404413345281301992559363057220241831	0.2999159874555104527683462611298660512039	0.11552122864192506096437696282660917207	0.2999150895140481234650264056158761531741	0.7269519482385260534057539394944292367136	0.1031415598196128473666491623963003133371	2.389879754454480847787381824768643535963	0.2711909105999499313065253129698208494024	1.832883911765920553539400737720834615827	-0.5569960361315147001659469745945593168929	-1.042816568968790240548012054959897645062	-9.05522694364191952329764714114657298185	5.529314027205096684598664671874112620652	2.e-37
3.71	2.813395187450422193146018364074215349755	-0.2779072581623455916933376152590938058493	13.59821779708638945787537283867714509262	-2.23035265566305542557339706600888603267	0.2998586157278108265990064663068121285544	0.1147949634257317262796159902583788438406	0.2998577108556415739877114896735202955322	0.7274989413677768967087796144478710588043	0.1030442937173813244379889667759098346146	2.394194087168362532488273337693723865048	0.2702303320183984702563734952772116413644	1.835851213169952792117250153791014445031	-0.5590617948562709226168892306736358851361	-1.043756470790508661368373828813819816704	-9.090204047444080465002841711229236246335	5.546748814568202445821500883054798689581	0.e-36
3.72	2.816873222051809476589539856026903419353	-0.2779600440843408384995037557702927763475	13.66318988356597715155938413329856875242	-2.230296126616074095895110196750271430668	0.2998016670758360352935637957748258982177	0.114073617753469171066958815828465312333	0.2998007552436341639835570971413107467388	0.7280454443733702784865088320388252148309	0.1029473883507395984862927256731982296616	2.398510668967245058811955026772484868865	0.2692733645021924333981881666919824418065	1.838822123316571949651128269562275267143	-0.5611294536469322045934834106928445127753	-1.044695855808032546974982053980621082246	-9.125235947711408327292303651102291636085	5.564196622923712323487423846292970962836	0.e-36
3.73	2.820348272215554233884729739577076665413	-0.2780124580549325678401378641818083408914	13.72834746457693102105570586008177315614	-2.230234834033936700012029452017781721055	0.2997451411353333964450093227360450412273	0.1133571596875449467415258398385994002648	0.2997442223137475111447888101825708301692	0.7285914509405722572025087633868278270551	0.1028508434788023851188253927292516968688	2.402829493398395985018501593464923047537	0.2683199962164580685229981396146296898924	1.841796624033378106765440549483498976607	-0.5631989969887824828006836883073950048474	-1.045634719020192094460462686943938277878	-9.160322535555564149224561371242677668632	5.581657438492300955167005606167590110194	8.e-37
3.74	2.823820307414304964291093635191717923421	-0.278064499996653424028973200036079475686	13.79369061278751511665267187082950777161	-2.230168785978390551294916082415437400892	0.2996890375247289328893079249436311450295	0.1126455574551489529059346532649319368117	0.2996881116843818984893796708084831551696	0.729136954799842769352277878316757734864	0.1027546588472201714447563266360961676263	2.407150553941642853745600257869437806465	0.2673702153557013081460277474432761114657	1.844774697176420198210348771708488849681	-0.5652704093954515338302930595686840172704	-1.046573055490144219823659714430039145689	-9.195463702029026330885581866240818313663	5.599131247525069347351519583244946497625	0.e-36
3.75	2.82728929745854281402126178052322452048	-0.2781161698513077672843596324744682095479	13.85921940105097019155241588773048636708	-2.230097990741418897961871924519902609001	0.29963335584530326374191539393996843582	0.1119387794481202995319903036948231847803	0.2996324229567921636983916557471093436333	0.729681949726832567689990150765634653812	0.1026588341883494046402161177175942983323	2.411473844009443751766870402211029433035	0.2664240101437301230854364395657056758867	1.84775632462997729365861429915620746963	-0.5673436754088341029612837248080293045327	-1.047510860344848050590502496698392725151	-9.230659338136582019567807765874215576966	5.616618036303979015988196215544161433386	2.e-36
3.76	2.830755212495463659111901881473242316545	-0.2781674675798377635093599402808966030484	13.92493390240545155909412131218710127515	-2.230022456843320593003984839745488178269	0.2995780956813668395995796682554373785634	0.1112367942228002948042011433691683899242	0.2995771557152629326445711232242947918344	0.730226429542379116800787026493818722293	0.1025633692214213205139029043258398633371	2.415799356946968387667468911107040751672	0.2654813688335761651185965157368964058986	1.85074148830634583727322753523607575671	-0.5694187795990143141328787916082962822768	-1.048448128774543065414611411161483530298	-9.26590933484673222055383608482374762583	5.63411779114227047215566683518717093137	0.e-37
3.77	2.834218023007849152281601316260850123597	-0.2782183931621890322398734380342927122433	13.99083419007394544011224974306103963591	-2.229942193030781690901236362837282670269	0.2995232566004345193158522662802401255349	0.1105395704998718483504784280527969966031	0.2995223095272831945102520664098079730327	0.7307703881125014285146352280741588110939	0.1024682636527094189208435988554712892684	2.42012708603218961650619050091880072944	0.2645422797074157486497540193189983764107	1.853730170145632849841498735907549859523	-0.5714957065641953514313838737399310205765	-1.049384856032229890470671132856866626217	-9.301213583103009861194838378851761145649	5.651630498384866256086784605151005851392	3.e-37
3.78	2.837677699812926813586867311644776550563	-0.278268946597175863711472079082334808016	14.05692033746416377782419456274967282164	-2.229857208274939123558081856840134385517	0.2994688381533994858172675081491124868385	0.1098470771641855754094829713916610830409	0.2994678839437202159676290209226530225074	0.7313138193483938197597405313794154344685	0.1023735171756955929489289140420781804641	2.424457024475985339608408908223304583529	0.2636067310764902203474957039544155673008	1.856722352115555095720193078761801513975	-0.5735744409306344007749007551946741779774	-1.050321037433153761761890487827485207987	-9.336571973835209928085254859246164139955	5.669156144408758720807732390247482655799	0.e-37
3.79	2.841134214061219188604277375728337114129	-0.278319127902346014484080177305375110364	14.1231924181684174272507272311511822118	-2.229767511769436444143004209167265749404	0.2994148398747064985624511192811162713392	0.1091592832645728833676905891823577778827	0.2994138784989927920215316032452060340482	0.7318567172064185755614760142033866424555	0.1022791294712349188960395850467275579401	2.428789165422250706636664661211673195872	0.2626747112810257647534013928168181083061	1.859718016211244215244028852310598909467	-0.5756549673525828387803789801448633569336	-1.051256668354290661750493994979861930186	-9.371984397970530694663731306691403822485	5.68669471562338276511209430065424978796	0.e-36
3.8	2.844587537235382866037400682910136406239	-0.2783689371138451125878116188952678791758	14.18965050596346856435843924762635648941	-2.229673112928473501997853207043237822011	0.2993612612825244802540830583449184275892	0.1084761580136463183196431835475891139618	0.2993602927112438311186148891964255089441	0.7323990756880974996296051152437931420755	0.1021851002077191141401759537605044313903	2.433123501948020544243096302479969250882	0.2617462086901526933209751863182836095748	1.862717144455057820398140192939312051183	-0.5777372705122316532460643555028953840244	-1.052191744233836138868212116348573618623	-9.407450746444626686159861135128382168145	5.704246198470973726963887619500238659172	1.e-36
3.81	2.848037641149035749080766341048787719288	-0.2784183742862806357766096137531874391772	14.25629467481036025972103244790397919095	-2.229574021384846107933757208567115853561	0.2993081018789184357474050790143000819515	0.107797670787587444373348211954435612612	0.2993071260825122724833199825780243599793	0.7329408888401023362051445830943025222702	0.1020914290412386700584025666470031664707	2.437460027063601940051816964242698980079	0.2608212117018242622061713700651944030757	1.865719718896396553725766924027478477409	-0.5798213351196620806170528392086469384283	-1.053126260570696815445864454777334330219	-9.442970910212569006024013397874241258203	5.72181057942691060920449526963125651677	0.e-37
3.82	2.851484497945574988166418264844271864281	-0.2784674394925855392404572898239489264214	14.32312499885422602513535580063324001331	-2.229470246987981456756491538699434952091	0.2992553611500207007839854589970878846056	0.1071237911259225259497786175321041583375	0.2992543780989043332877707719560987842384	0.7334821507542440450764149283572128194345	0.1019981156157436672581573474126368049342	2.441798733712716900407719348967793388432	0.2598997087427350652471275764915031766489	1.868725721611527102472690113652545105778	-0.5819071459128014397188092401164704306413	-1.054060212923984593034651586928572365549	-9.47854478025971709147410035333660431031	5.739387845000044872837775880370176678525	7.e-37
3.83	2.85492808009698396896848324175324135067	-0.2785161328238814963171754870626743661094	14.39014155242407728556353756577072079171	-2.229361799801965364446913441251347167104	0.2992030385662015186704884271511648735145	0.1064544887312862778588883598741016877551	0.2992020482307640837909459347973852383115	0.7340228555674609136809927995276353132762	0.1019051595632032804135722664258396324669	2.446139614772655008509682831326515456661	0.2589816882682390456232586934405586308972	1.8717351347034111647297474580919143745	-0.5839946876573841437912661810313650538821	-1.054993596912513559477622911323011246019	-9.514172247612497556151834292002502267943	5.756977981733014968046246178807376099016	1.e-36
3.84	2.858368360402629157491539222503785317214	-0.2785644543893417833960107486099290641325	14.45734441003256964828928584149490461075	-2.229248690103563202812015714362416578093	0.2991511335822389428492196921241832363689	0.1057897334691739449318916902894302888656	0.299150135932843348390106613198946931437	0.7345629974618054892215561613706659034005	0.1018125605037639800796471244971905832608	2.450482663054436002963024976334229106713	0.258067138762267169997425208392795231508	1.874747940301540358949993119914129395103	-0.5860839451469178685871511577729096775586	-1.055926408214299603949609328293462727109	-9.549853203349090844612971761981474273806	5.774580976202546810733875585447271742715	0.e-36
3.85	2.861805311988046801923050146830820946415	-0.278612404316053817650329562206676107014	14.52473364637574787375972159845937494764	-2.229130928380234473110946228214320535005	0.2990996456374880635000287260138613150045	0.1051294953676819688199107423984224708213	0.2990986406444709307171686870388489488702	0.7351025706644303142481306534953648716198	0.1017203180459064389149213716250984811936	2.454827871302982197572524392747635782122	0.2571560487372448076389870613159822820848	1.877764120561777067909188484799048559997	-0.588174903202654853545181852240009484583	-1.056858642566062744805605443553138807187	-9.585587538610024756818352851275058546775	5.792196815019740398696679696327411306264	0.e-36
3.86	2.865238908303719606337637644833829995834	-0.278659982748881359460978117773780081815	14.5923093363327695962705486992979388851	-2.229008525328141239675639456040776047729	0.2990485741560495563143844989869472525317	0.104473744617237495770001035675590890304	0.2990475617897211609310846844424207929827	0.7356415694475724492626955744656361574124	0.1016284317866011497805306157927571275404	2.459175232197300661933639280635703976554	0.2562484067340088561865614186084068480225	1.880783657666201206471955899552601880181	-0.5902675466735683113626303824425156186314	-1.057790295762732174694224074472539754571	-9.621375144608674158103750923579850864935	5.809825484830342762426397866646600231084	0.e-36
3.87	2.868669123123843487064160783638965492407	-0.2787071898503263912464062915902387199657	14.66007155496560784022495817806051002861	-2.228881491850150630384980764458548132115	0.2989979185469375517289800906470269809712	0.1038224515703169753986872142870287367532	0.2989968987775817634813856160003410431118	0.7361799881285367660837328284351407499517	0.1015369013114627632497184530091802841089	2.463524738350675081383554317656467777802	0.2553442013217246548101004220602248088028	1.883806533822962901011209863641597695059	-0.5923618604363339197115313836995107921947	-1.058721363656954026806510235140463917743	-9.65721591264166619569634299967273057169	5.827466972315007444483392752052022403506	0.e-36
3.88	2.87209593054508453563323967047209233849	-0.2787540258003906848015439091152772301942	14.72802037751873240035520180590988115763	-2.228749839053831652259498268612934408166	0.2989476782042468228387703500542341534711	0.1031755867411540967362523321796153842451	0.2989466510021210435885326536374436032781	0.7367178210696779958496003652228644845218	0.1014457261949031520730027049484885703005	2.467876382310867213749090902129048910722	0.2544434210978027246836990354824750497752	1.886832731266141066737316383965982924989	-0.5944578293953163672769302361551925735169	-1.059651842158601865755828001870098430653	-9.693109734099190388367076992881726553104	5.845121264189540701006496098354247074138	4.e-37
3.89	2.875519304985326292548852688266144285552	-0.2788004907964370686219050218987985680972	14.79615587941877012891085212663370968903	-2.228613578249446504710312190665326805767	0.2988978525073192905190706525183556734501	0.1025331208054373040908644898950383340548	0.2988968178426543909260509001944088799888	0.7372550626783815157901366591644418762634	0.1013549060002832102423150877985428979173	2.472230156560327859517211799549110214713	0.2535460546878153757461947485445356274672	1.88986223225560786782319834464906804451	-0.5965554384825609247912426375526879827052	-1.060581727234289905852436106569876537357	-9.729056500475212925948371913374701224266	5.862788347205134617110588015816537710279	0.e-36
3.9	2.878939221182407454876322536748290679114	-0.2788465850530504072571308394518561601235	14.86447813627414420442876557621669293938	-2.228472720947936635658622140766714687079	0.2988484408209098440342487353281202439109	0.1018950245999971316045392135320211977102	0.2988473986639100988272919399943339066293	0.737791707407042859029346644739340492488	0.1012644402800633942563402500307231016503	2.47658605351641726091778295895323371706	0.2526520907454132179105319626363689207765	1.892895019076899043634160046268870926875	-0.5986546726577900102514401511613283852689	-1.061511014906888959333290541002648814249	-9.765056103377594574688502612098014185167	5.880468208148587327824967556544642760328	4.e-37
3.91	2.882355654192850130293467981485236382175	-0.2788923088018983043525801672168253049907	14.93298722387469244491882089352816370015	-2.228327278858903750952043025741065676928	0.2987994424953514757312085078987771828894	0.1012612691224835917381538039813031921163	0.2987983928161944975842283513291170212001	0.738327749753045931942575162663475724767	0.1011743285759530142845287442197705095066	2.480944065531634844564085549722529299308	0.2517615179522416139724294072735632474171	1.895931074041090082997055610196554207775	-0.6007555169084047160154477062912893866023	-1.062439701255045116404180342373918345453	-9.80110843453811157395806645275916847336	5.898160833842510534565828619793527542975	0.e-36
3.92	2.885768579390578755261832987530580775198	-0.278937662291591541317841533686057134238	15.00168321819126473770843394890781549751	-2.228177263888585995937126037435125869408	0.2987508568667197282789571433982987707382	0.1006318255310338493430578840759737855417	0.2987497996355564003219450766551728336351	0.7388631842587399237456038611080080269114	0.1010845704190582829095742045242843123133	2.485304184893858221122881533510991925094	0.2508743250178571106693858035481876249666	1.898970379484678226856607019479386117678	-0.6028579562494912639705843206741949574504	-1.063367782412701158701240486120131657311	-9.837213385822378943004845396260722908281	5.915866211145524507136828445543190579366	0.e-36
3.93	2.889177972465629792157806353902169766644	-0.278982645787544263211606138223155738067	15.07056619537529966028970826004870275034	-2.228022688137829531377000272681151549759	0.2987026832569964531298808705500232808412	0.1000066651439304093782347039711221408533	0.2987016184439508601035630972484108012346	0.7393980055114148933022399158321837169872	0.1009951653300291291879033426661527956107	2.489666403826591354893882213948304532206	0.2499905006796438834021006433277201903603	1.902012917769470278488165747681323615515	-0.6049619757238323536599661922696671924288	-1.064295254568620707111960266559323594298	-9.873370849239675615880697826834225220909	5.933584326952440758849914051063320523382	0.e-36
3.94	2.892583809422852323298901380627649140501	-0.2790272595718339237529175677912564338309	15.13963623175838037154296393129106598142	-2.227863563900055721014606237628124672758	0.298654920974232878805456356003779077427	0.09938575943925004286019283720680179553191	0.2986538485494022368780061062117597530675	0.7399322081432760182877231020034197259015	0.1009061128192047857622160064442787904707	2.494030714489221814876704648610681195897	0.2491100337027302293717756755476123123288	1.905058671282476198778167867091711731027	-0.607067560401923366704178603990071295749	-1.065222113965915104661504463947110737448	-9.909580716952670855292935813807692283861	5.951315168194432582817969832937082864571	1.e-36
3.95	2.89598606658059966003914748862786879835	-0.2790715039430610011993922492331177695691	15.20889340385176985753906909553949941269	-2.227699903659224154096892710190156824726	0.2986075693127119876311082702344345346577	0.0987690800545036721102539079550475549206	0.2986064892461665729151935659207434266497	0.7404657868314164921353846606315099178006	0.1008174123867581567672371336916382304608	2.498397108977287018257158089617407259826	0.2482329128799051429905561099523812238703	1.908107622435808462888613665795810862013	-0.6091746953819933896104737737965773966719	-1.066148356901573034693671966694524863096	-9.945842881287051406601274243736821769926	5.969058721839193635556267621905105889521	0.e-36
3.96	2.899384720569412074577221632987221799457	-0.2791153792162084965742295005603784408197	15.27833778834592560751480292630557605679	-2.227531720087791702505086588551511240244	0.2985606275531101998587299692345751512874	0.09815659878626743297789970871781434851515	0.2985595398148932756054710414721309494171	0.740998736297789054434504466557812967333	0.1007290635228389743533921135270801027494	2.502765579322749376125590909786824895279	0.2473591270315350066172630687649093461606	1.91115975366658715310379724707687177313	-0.6112833657900310155268583548056125903891	-1.067073979725992874019021078542022130878	-9.98215723474104884698155673077668105352	5.986814974891084753374434345952813289465	0.e-36
3.97	2.902779748330690797504724254651827934506	-0.2791588857225012266992228702391701055754	15.34796946210999383818233281602699368418	-2.227359026044667880908458552566132282831	0.2985140949626583636622739447874201738111	0.09754828758980512824862384165020387232395	0.2985129995227861061930009834321239679346	0.7415310513091761406872515572008908301988	0.1006410657077157515373763689676020950827	2.507136117494280250548553881662357718159	0.2464886650054804288340451733966423388751	1.914215047436850761456247039353568524088	-0.6133935567798148843981599174664942821022	-1.067998978842517780637265739930206041077	-10.01852366999486668099994029656689644585	6.004583914391269186203359585313629126495	0.e-36
3.98	2.906171127115363365263218666962190617181	-0.2792020238092649227772643389740446381689	15.41778850219128332270020342202126154356	-2.227181834573166662778874063203642247671	0.2984679707953020500447766676665308514572	0.09694411857868228314465430856346033876508	0.2984668676237634734142397759333625190101	0.7420627266771586376312609632900166555662	0.1005534184119165392254974549111195851005	2.511508715397552631103115216256220280924	0.2456215156770132616558610696600970574304	1.917273486233472674300357416624263322792	-0.6155052535329489194669575612326717574041	-1.068923350706973514888374799627884943893	-10.05494207992000661578299052289543149961	6.022365527417836431826529722216066734896	0.e-37
3.99	2.909558834482540348009685625564235198679	-0.2792447938397851438648441322190491291873	15.487794985814718809854142717150540941	-2.227000158898954739146585709340645900528	0.2984222542918611513874459470228362844446	0.09634406402437201044293738618253927874389	0.2984211433586180308083744108426858141973	0.7425937572580832306134620177498970405783	0.100466121096368495170693775138219950213	2.515883364875542438352166624338855179211	0.2447576679487338272271995427341779302381	1.920335052568083309859642443144450695628	-0.6176184412589022169870982157106192228169	-1.069847091827208992701494629104220178305	-10.09141235758849334693591936373469998235	6.040159801085914851729846644975864027541	1.e-36
4.	2.91294284829816424893180662488214924374	-0.2792871961931660353620973195037801305603	15.55798899038227496671945925442469882278	-2.226814012427998109862248803497039778214	0.2983769446801887825706619055835644600914	0.09574809635585288966704345904415085794726	0.2983758259551755765940142218475581443025	0.7431241379530283295319543540789610940707	0.1003791732125362726862532583107688002046	2.520260057708838359494415688919736621	0.2438971107504883840201226647516045379219	1.92339972897699787750826174229803573309	-0.6197331051950535440260804849974666619277	-1.070770198762639569671228857976278065068	-10.12793439628199890319452995813392562719	6.057966722547773259121800158473093892673	1.e-36
